VapoRock: Thermodynamics of vaporized silicate melts for modeling volcanic outgassing and magma ocean atmospheres

Silicate vapors play a key role in planetary evolution, especially dominating early stages of rocky planet formation through outgassed magma ocean atmospheres. Our open-source thermodynamic modeling software "VapoRock" combines the MELTS liquid model (Ghiorso et al., 1995) with gas-species properties from multiple thermochemistry tables (e.g., Chase et al., 1998). VapoRock calculates the partial pressures of 34 gaseous species in equilibrium with magmatic liquid in the system Si-Mg-Fe-Al-Ca-Na-K-Ti-Cr-O at desired temperatures and oxygen fugacities (fO2, or partial pressure of O2). Comparison with experiments shows that pressures and melt-oxide activities (which vary over many orders of magnitude) are reproduced to within a factor of ~3, consistent with measurement uncertainties. We also benchmark the model against a wide selection of igneous rock compositions including bulk silicate Earth, predicting elemental vapor abundances that are comparable (Na, Ca, & Al) or more realistic (K, Si, Mg, Fe, & Ti) than those of the closed-source MAGMA code (with maximum deviations by factors of 10-300 for K & Si). Vapor abundances depend critically on the activities of liquid components. The MELTS model underpinning VapoRock was calibrated and extensively tested on natural igneous liquids. In contrast, MAGMA's liquid model assumes ideal mixtures of a limited set of chemically simplified pseudo-species, which only roughly approximates the non-ideal compositional interactions typical of many-component natural silicate melts. Finally, we explore how relative abundances of SiO and SiO2 provide a spectroscopically measurable proxy for oxygen fugacity in devolatilized exoplanetary atmospheres, potentially constraining fO2 in outgassed exoplanetary mantles.

==> data/bse_logP_JANAF.csv <==
T(K) ,dIW,O(g),O2(g),Mg(g),MgO(g),Mg2(g),Ca(g),CaO(g),Ca2(g),Al(g),AlO(g),AlO2(g),Al2(g),Al2O(g),Al2O2(g),Si(g),SiO(g),SiO2(g),Si2(g),Si3(g),Na(g),NaO(g),Na2(g),K(g),KO(g),K2(g),Fe(g),FeO(g),TiO(g),Ti(g),TiO2(g),Cr(g),CrO(g),CrO2(g),CrO3(g)
500,-20.51582209,-33.1946673,-20.51582209,-59.09869778,-61.27687776,-120.6016692,-75.57568867,-93.65007863,-150.250193,-91.03422169,-76.41515774,-74.25106252,-169.0194842,-117.6631372,-105.7175966,-103.812578,-59.69878932,-52.99069698,-180.8576311,-249.2697716,-34.07482806,-43.28149287,-64.75282648,-36.52788533,-46.20009754,-70.91449082,-50.57959303,-45.88362179,-78.49276952,-109.7176211,-55.5307446,-73.87267304,-63.5296543,-50.05122765,-43.09515592
525,-19.93113234,-31.65597145,-19.93113234,-55.4182597,-57.88635161,-113.2934696,-71.04084726,-86.67820524,-141.6488966,-85.68632801,-72.08608794,-70.38524358,-159.1923053,-110.679918,-99.67979543,-97.70290938,-56.03757398,-50.05306113,-170.1813033,-234.4901982,-31.99270629,-41.02417834,-60.92412604,-34.34870199,-43.81661154,-66.8637043,-47.42620786,-43.25760705,-74.00000856,-103.3872101,-52.476685,-69.17604526,-59.68907859,-47.23086343,-41.06320417
550,-19.36470643,-30.23905928,-19.36470643,-52.09772795,-54.79824449,-106.7025169,-66.96341569,-80.5718369,-133.8835233,-80.85541182,-68.1642071,-66.86626014,-150.3188024,-104.3756639,-94.21712432,-92.18387238,-52.72789603,-47.38369997,-160.5473678,-221.1617287,-30.11220234,-38.96689134,-57.47248756,-32.38133894,-41.64595498,-63.20498944,-44.58142558,-40.87635206,-69.9357035,-97.67192983,-49.70777332,-64.94774003,-56.21456394,-44.66632635,-39.19748182
575,-18.8160058,-28.92901968,-18.8160058,-49.08881978,-51.97443533,-100.7324941,-63.27946412,-75.1876024,-126.8421524,-76.47242982,-64.59569944,-63.64911978,-142.2715602,-98.65950099,-89.25319571,-87.17670861,-49.72298951,-44.94755454,-151.8161826,-209.089629,-28.40633562,-37.08379334,-54.34663675,-30.59737012,-39.66050879,-59.88619604,-42.0039775,-38.70762097,-66.24324591,-92.48965757,-47.18632407,-61.12404181,-53.05754068,-42.32433738,-37.47731592
600,-18.284504,-27.71338156,-18.28450429,-46.35137837,-49.3829173,-95.30330055,-59.93629508,-70.41098147,-120.4316943,-72.47992512,-61.33575976,-60.69633023,-134.9445242,-93.4558235,-84.72443619,-82.61583989,-46.98391611,-42.71542144,-143.8715257,-198.1118359,-26.85266473,-35.35335409,-51.50406344,-28.97316289,-37.83727167,-56.86387948,-39.6595028,-36.72457924,-62.87544723,-87.77201656,-44.88099401,-57.65208265,-50.177584,-40.17717658,-35.88545541
625,-17.769688,-26.58162812,-17.76968803,-43.85174109,-46.99662327,-90.34779512,-56.8900923,-66.14957651,-114.5741092,-68.82970542,-58.3467878,-57.97639721,-128.2487257,-88.70123178,-80.57751622,-78.44623422,-44.47799954,-40.66277872,-136.6159083,-188.0924189,-25.43237588,-33.75748768,-48.90923405,-27.4889136,-36.15693245,-54.10156729,-37.51916965,-34.90470975,-59.79266564,-83.46163003,-42.7655033,-54.48764047,-47.54078068,-38.20156814,-34.4073843
650,-17.271055,-25.52482291,-17.27105521,-41.5614853,-44.7925114,-85.80929281,-54.10413506,-62.32815017,-109.2034997,-65.48105747,-55.5969998,-55.46266942,-122.1089936,-84.34217776,-76.7673741,-74.62137879,-42.17762102,-38.76888348,-129.9669687,-178.9165495,-24.12958214,-32.28088844,-46.53222385,-26.1279067,-34.60315728,-51.5684232,-35.55861347,-33.22897963,-56.9613623,-79.51000756,-40.81765388,-51.59345192,-45.11847331,-36.37782323,-33.03079389
675,-16.788116,-24.53531886,-16.78811594,-39.45645351,-42.750846,-81.63961914,-51.54742576,-58.88491789,-104.2638523,-62.39935871,-53.05934902,-53.13244041,-116.4613956,-80.33313461,-73.25568,-71.1017028,-40.0592823,-37.01607055,-123.854668,-170.4865888,-22.9307789,-30.91051474,-44.34765839,-24.87593908,-33.16203578,-49.23820641,-33.75711036,-31.68119266,-54.35297651,-75.87590014,-39.01856757,-48.93790497,-42.88628405,-34.68917372,-31.74517277
700,-16.320392,-23.60652952,-16.32039212,-37.51598803,-40.854627,-77.79758263,-49.19362344,-55.76874466,-99.70726326,-59.55498675,-50.71067782,-50.96624325,-111.2512287,-76.63515924,-70.0096298,-67.85333779,-38.10286936,-35.38920182,-118.2190865,-162.7190136,-21.82441634,-29.63518371,-42.33388563,-23.72086837,-31.82164639,-47.0884527,-32.09692712,-30.24748077,-51.94304043,-72.52400704,-37.35208857,-46.494015,-40.82334795,-33.12124902,-30.54148502
725,-15.867417,-22.73274745,-15.8674172,-35.72232436,-39.08913322,-74.24776413,-47.02020669,-52.93700234,-95.49253296,-56.92245469,-48.53104548,-48.94729122,-106.4314248,-73.21475284,-67.0009889,-64.8471341,-36.29106835,-33.87522979,-113.0086759,-155.5419779,-20.80056061,-28.44525002,-40.47232219,-22.65225506,-30.57171197,-45.09982424,-30.56280552,-28.91590108,-49.71047602,-69.42394974,-35.80431047,-44.23861535,-38.91170512,-31.66166147,-29.41191531
750,-15.428736,-21.90899894,-15.42873608,-34.06010627,-37.44155411,-70.95954912,-45.00781035,-50.35391498,-91.58404209,-54.47971957,-46.50319061,-47.06103058,-101.9612751,-70.04294961,-64.20532781,-62.05787385,-34.6088983,-32.46284856,-108.1788609,-148.8933622,-19.85062298,-27.3323491,-38.74693237,-21.66107652,-29.40332459,-43.25558891,-29.14154933,-27.67611368,-47.63703178,-66.54945082,-34.36319845,-42.15171164,-37.13581481,-30.29967477,-28.34966514
775,-15.003905,-21.13092678,-15.0039049,-32.515995,-35.90069042,-67.90634774,-43.13969554,-47.98926904,-87.95084611,-52.2076249,-44.61209776,-45.29477999,-97.80540152,-67.09458229,-61.60140587,-59.46363597,-33.04333427,-31.14221251,-103.6909119,-142.719201,-18.96714158,-26.28919013,-37.14380969,-20.73949669,-28.30872375,-41.5411999,-27.82169124,-26.519122,-45.70682799,-63.87767144,-33.01828515,-40.21596251,-35.48216362,-29.02593687,-27.34878875
800,-14.592491,-20.39469485,-14.59249092,-31.07835197,-34.45670937,-65.06496166,-41.40132267,-45.81739917,-84.56594,-50.0894477,-42.8446454,-43.6374377,-93.93292125,-64.34768562,-59.17067086,-57.04528027,-31.58300104,-29.90470784,-99.51102834,-136.9724039,-18.14360416,-25.30938801,-35.65083805,-19.88067905,-27.28111643,-39.94395408,-26.59322207,-25.437062,-43.90598689,-61.38867295,-31.76042388,-38.41625883,-33.93894734,-27.832263,-26.40405991
825,-14.194072,-19.69691014,-14.19407229,-29.73697935,-33.10094304,-62.41506204,-39.78000488,-43.81638412,-81.40565709,-48.11052819,-41.18931805,-42.07924193,-90.31676291,-61.78300849,-56.89684977,-54.78602514,-30.21792259,-28.74276571,-95.60958944,-131.6117103,-17.37430326,-24.38732592,-34.25741542,-19.07863384,-26.31452998,-38.45271212,-25.44736918,-24.4230298,-42.22232972,-59.06497633,-30.58158705,-36.73938029,-32.49581084,-26.71145827,-25.51086308
850,-13.808238,-19.03455842,-13.80823795,-28.48290654,-31.82572135,-59.9387827,-38.26462484,-41.96740439,-78.44917444,-46.25796474,-39.63596919,-40.61157371,-86.93310358,-59.38361241,-54.7656119,-52.67109973,-28.93931565,-27.64970839,-91.96053669,-126.6008281,-16.65421695,-23.51804225,-32.95422709,-18.3280924,-25.40369103,-37.05766802,-24.37641394,-23.47093981,-40.64512704,-56.89119919,-29.47470038,-35.17371323,-31.14363387,-25.65717174,-24.66510378
875,-13.434587,-18.40495092,-13.43458742,-27.30821344,-30.62423294,-57.62033509,-36.8454018,-40.25422539,-75.67810324,-44.52036135,-38.17562501,-39.22679354,-83.7609024,-57.13453889,-52.76428996,-50.68745571,-27.73941877,-26.61962182,-88.54086245,-121.9077201,-15.97891013,-22.6971369,-31.73305824,-17.62440308,-24.54392531,-35.75015797,-23.37354041,-22.57540725,-39.1648917,-54.85375509,-28.43350566,-33.70901744,-29.8743537,-24.66377547,-23.86313453
900,-13.072731,-17.80567988,-13.07273065,-26.20588321,-29.49040859,-55.44573935,-35.51369871,-38.66277877,-73.07614781,-42.88761717,-36.80032083,-37.91810529,-80.78151188,-55.02253243,-50.88164768,-48.82352706,-26.61134976,-25.6472495,-85.33018375,-117.5040096,-15.34445232,-21.92069331,-30.58663832,-16.96344466,-23.73107424,-34.52250112,-22.43270931,-21.73165039,-37.77320615,-52.94060284,-27.45244664,-32.33623219,-28.68081743,-23.72626392,-23.10169304
925,-12.722288,-17.23458126,-12.72228785,-25.16967907,-28.4188232,-53.40257097,-34.26186178,-37.1808211,-70.62882004,-41.35075027,-35.50296412,-36.67944222,-77.97835242,-53.03580857,-49.10768521,-47.0690287,-25.54898632,-24.72790351,-82.31038518,-113.3644821,-14.74734887,-21.18521309,-29.50851097,-16.34155385,-22.96142504,-33.36786603,-21.54855238,-20.93540859,-36.46257776,-51.14103648,-26.52657343,-31.04731407,-27.55665823,-22.84016961,-22.37785061
950,-12.382889,-16.68970333,-12.38288933,-24.19404055,-27.40461276,-51.47975393,-33.08308609,-35.79765407,-68.32319914,-39.90174928,-34.27721918,-35.50537104,-75.33663813,-51.16385858,-47.43347536,-45.41478705,-24.54686548,-23.85738966,-79.46531829,-109.4666658,-14.184483,-20.4875611,-28.49292474,-15.75546435,-22.23165203,-32.28015825,-20.7162834,-20.18287342,-35.22631678,-49.44550849,-25.65146215,-29.83510075,-26.4961913,-22.00149218,-21.68896863
975,-12.054175,-16.16928007,-12.05417533,-23.27399583,-26.4434039,-49.66738585,-31.97130264,-34.50389367,-66.14772855,-38.53344789,-33.11740965,-34.39101071,-72.84314502,-49.39728436,-45.8510251,-43.8525965,-23.60009855,-23.03194416,-76.78054722,-105.7904771,-13.6530669,-19.8249189,-27.53474093,-15.20225528,-21.5387669,-31.25392522,-19.93162295,-19.47063034,-34.05843314,-47.84548006,-24.82314699,-28.69319586,-25.49432572,-21.20663843,-21.03266178
1000,-11.735796,-15.67170855,-11.73579585,-22.40508724,-25.53125372,-47.95658938,-30.92108285,-33.29127882,-64.09204338,-37.2394182,-32.01843557,-33.33196349,-70.48601392,-47.72765814,-44.35315784,-42.37509753,-22.7042988,-22.24817978,-74.24313253,-102.3179186,-13.1506001,-19.19474526,-26.62935539,-14.67930743,-20.88007651,-30.28427533,-19.19073445,-18.79560923,-32.95354865,-46.33329397,-24.03806256,-27.61587144,-24.54648971,-20.45237134,-20.40676688
1025,-11.42741,-15.19552956,-11.42741049,-21.58330778,-24.66459828,-46.33938555,-29.92755744,-32.15251196,-62.14682329,-36.01387978,-30.97570274,-32.32549773,-68.2545823,-46.14740278,-42.93341307,-40.97567257,-21.85551975,-21.50303991,-71.84144668,-99.0328221,-12.674834,-18.59474246,-25.77263192,-14.18426595,-20.25314693,-29.36680898,-18.49016956,-18.15504213,-31.90682198,-44.90206599,-23.29299467,-26.59798465,-23.64856679,-19.7357666,-19.80931619
1050,-11.128688,-14.73941107,-11.12868828,-20.80504663,-23.8402083,-44.80858521,-28.98634731,-31.08112558,-60.30366644,-34.85162168,-29.98506203,-31.36556597,-66.13924023,-44.64968922,-41.58596033,-39.64835684,-21.05020229,-20.79375916,-69.56501599,-95.92062768,-12.22374151,-18.02282738,-24.96084538,-13.71500841,-19.65577257,-28.49755933,-17.82682137,-17.54642707,-30.91388445,-43.54559187,-22.58503824,-25.63490669,-22.79684109,-19.05417535,-19.23851462
1075,-10.839308,-14.30213389,-10.83930752,-20.06704249,-23.05515087,-43.35769578,-28.09350434,-30.07136991,-58.55498116,-33.74793538,-29.04275733,-30.45010833,-64.13130641,-43.22834833,-40.30552522,-38.38776157,-20.28512915,-20.11782953,-67.40438457,-92.96819427,-11.79549092,-17.47710668,-24.19063276,-13.26961732,-19.08594969,-27.67294145,-17.19788423,-16.96749696,-29.97078463,-42.25826731,-21.91156108,-24.72246166,-21.98795032,-18.40519217,-18.69272009
1100,-10.558956,-13.88257936,-10.55895559,-19.36634308,-22.30675636,-41.98084072,-27.24546048,-29.11811811,-56.89389244,-32.69855697,-28.14538054,-29.57614986,-62.22292115,-41.87779478,-39.08732557,-37.18900771,-19.55738563,-19.47297112,-65.35099698,-90.16363565,-11.38842336,-16.95585532,-23.45895107,-12.84635645,-18.5418535,-26.88970838,-16.60081893,-16.41619276,-29.0739406,-41.03501883,-21.27017266,-23.85687381,-21.21884522,-17.78662743,-18.17042658
1125,-10.287329,-13.47971857,-10.28732884,-18.7002703,-21.59258962,-40.67268984,-26.43898391,-28.21678584,-55.314161,-31.69961694,-27.28983258,-28.7409766,-60.40695375,-40.59296113,-37.92701614,-36.04766853,-18.86432227,-18.85710675,-63.39686574,-87.49617864,-11.00103329,-16.45749801,-22.76304093,-12.44365034,-18.02181835,-26.14491307,-16.03332266,-15.89064018,-28.2200985,-39.87124394,-20.65869708,-23.03472203,-20.4867544,-17.19648916,-17.6702769
1150,-10.024132,-13.09260307,-10.02413235,-18.06638981,-20.91042486,-39.42839875,-25.67114097,-27.36326275,-53.81011296,-30.74759667,-26.4732895,-27.94210724,-58.67692189,-39.36924058,-36.82064053,-34.95971969,-18.20353821,-18.26833999,-61.53539207,-84.95603969,-10.63195153,-15.98059302,-22.1003949,-12.06006644,-17.52432051,-25.43587524,-15.49330282,-15.38912953,-27.40629652,-38.76275907,-20.07514953,-22.25290024,-19.78915375,-16.63293996,-17.19094128
1175,-9.7690798,-12.72035671,-9.769079818,-17.46248459,-20.25822372,-38.24355608,-24.93926324,-26.55385397,-52.37657855,-29.83929044,-25.69317297,-27.17726852,-57.02692141,-38.202437,-35.7645893,-33.92149567,-17.57283698,-17.70493586,-59.75994084,-82.53431742,-10.2799305,-15.52381812,-21.46873004,-11.69429967,-17.04796314,-24.76015256,-14.97885423,-14.91009804,-26.6298335,-37.70575421,-19.51771584,-21.50858293,-19.12373985,-16.09431307,-16.73127179
1200,-9.5218934,-12.36216844,-9.521893387,-16.88653179,-19.634116,-37.11413739,-24.2409187,-25.78522984,-51.00883854,-28.97177222,-24.94712443,-26.44437367,-55.45156489,-37.0887213,-34.75556334,-32.92965177,-16.97021543,-17.16530404,-58.06466404,-80.2228985,-9.943831276,-15.08595821,-20.86596382,-11.34515877,-16.59146314,-24.11551544,-14.48823921,-14.45211451,-25.88824138,-36.69675324,-18.98473459,-20.79919509,-18.4884067,-15.57907268,-16.29017962
1225,-9.2823035,-12.01728611,-9.282303452,-16.33668246,-19.03638274,-36.0364647,-23.57388665,-25.05438278,-49.70257726,-28.14236652,-24.23298239,-25.74150346,-53.94592783,-36.02459317,-33.79054172,-31.98113064,-16.39384127,-16.64798412,-56.44421972,-78.01437524,-9.622612308,-14.66589455,-20.2901931,-11.01155449,-16.15363966,-23.49992487,-14.01987003,-14.01386578,-25.17926115,-35.7325791,-18.47468136,-20.12238585,-17.88122525,-15.08580626,-15.86665543
1250,-9.0500485,-11.68501082,-9.050048519,-15.81124373,-18.4634413,-35.00717098,-22.93613566,-24.35858989,-48.45384135,-27.34862282,-23.54876258,-25.06688958,-52.50550123,-35.00684739,-32.86675342,-31.0731329,-15.8420356,-16.15163257,-54.89372018,-75.90197301,-9.315319426,-14.26259518,-19.73967564,-10.6924891,-15.73340394,-22.91151294,-13.57229361,-13.59414481,-24.5008216,-34.81032323,-17.98615496,-19.47600529,-17.30042547,-14.61321225,-15.4597618
1275,-8.824875,-11.36469213,-8.824875029,-15.30866313,-17.91383213,-34.02316879,-22.32580424,-23.69538066,-47.25900335,-26.58829296,-22.89264028,-24.41889994,-51.12614988,-34.03254421,-31.98165247,-30.20309132,-15.31325759,-15.67501129,-53.40868615,-73.87948639,-9.021077082,-13.87510659,-19.21281383,-10.38704718,-15.32975037,-22.34856574,-13.14417792,-13.19184027,-23.85102056,-33.92731854,-17.51786527,-18.85808411,-16.74438052,-14.1600893,-15.0686266
1300,-8.6065372,-11.05572361,-8.606537195,-14.82751464,-17.38620711,-33.08162269,-21.74118372,-23.06250888,-46.11472956,-25.85931123,-22.26293485,-23.79602569,-49.80407543,-33.09898313,-31.13289586,-29.36864783,-14.80609087,-15.21697751,-51.98500634,-71.94122258,-8.739080595,-13.50254624,-18.70814033,-10.09438752,-14.94174859,-21.80950815,-12.73430001,-12.80592724,-23.22810844,-33.08111558,-17.06862246,-18.26681557,-16.21159275,-13.7253267,-14.69243707
1325,-8.3947968,-10.75753906,-8.394796833,-14.36648645,-16.87931913,-32.17992465,-21.18070325,-22.45792816,-45.01795158,-25.15977665,-21.65809592,-23.19686966,-48.53578374,-32.20367964,-30.31832411,-28.56763327,-14.31923157,-14.77647472,-50.61890164,-70.08195143,-8.468589286,-13.14409597,-18.22430537,-9.813735905,-14.56853645,-21.29289043,-12.3415354,-12.43545897,-22.63047346,-32.26946143,-16.63732744,-17.70053959,-15.70068131,-13.3078959,-14.33043456
1350,-8.1894232,-10.469609,-8.189423199,-13.92437007,-16.39201285,-31.31567234,-20.64291639,-21.87977052,-43.96584102,-24.48793728,-21.07669115,-22.62013615,-47.31805578,-31.34434466,-29.53594386,-27.79804938,-13.85147757,-14.35252477,-49.30689328,-68.29686092,-8.20892038,-12.79899617,-17.76006542,-9.544378712,-14.20931382,-20.79737627,-11.96484868,-12.07955967,-22.05662868,-31.49028089,-16.22296343,-17.15772863,-15.21037113,-12.90684294,-13.9819099
1375,-7.9901928,-10.19143765,-7.990192823,-13.50005056,-15.92321643,-30.48664981,-20.12648932,-21.32632771,-42.95578702,-23.84217629,-20.51739538,-22.06462181,-46.14792187,-30.51886615,-28.78391251,-27.05805274,-13.40171902,-13.94422067,-48.0457745,-66.58151771,-7.959443584,-12.46654051,-17.31427323,-9.285657243,-13.86333699,-20.3217322,-11.60328507,-11.73741793,-21.50520037,-30.74165984,-15.82458843,-16.63697511,-14.73948309,-12.52128182,-13.64619921
1400,-7.7968893,-9.922560101,-7.79688934,-13.09249791,-15.47193417,-29.69081017,-19.63019023,-20.79603469,-41.98537621,-23.22099948,-19.97898086,-21.52920743,-45.02263861,-29.72529282,-28.06052441,-26.34594051,-12.96892988,-13.55072029,-46.83258534,-64.93183182,-7.719576251,-12.14607132,-16.88586887,-9.036962651,-13.52991375,-19.86481807,-11.25596302,-11.40828098,-20.97491768,-30.02183029,-15.44132842,-16.13698018,-14.28692535,-12.15038843,-13.32268016
1425,-7.6093033,-9.662539912,-7.609303325,-12.70075934,-15.03723989,-28.92626027,-19.15288002,-20.28745517,-41.05237481,-22.62302413,-19.46030859,-21.01285072,-43.93966832,-28.96181943,-27.3641986,-25.66013759,-12.55216031,-13.17124063,-45.66459009,-63.34402518,-7.48877906,-11.8369754,-16.47387176,-8.797731411,-13.20839893,-19.42557868,-10.92206749,-11.09144951,-20.46460334,-29.32915716,-15.07237144,-15.65654382,-13.85166712,-11.7933952,-13.01076866
1450,-7.4272321,-9.410966826,-7.427232129,-12.32395234,-14.61827096,-28.19124686,-18.6935038,-19.79926882,-40.15471257,-22.04696908,-18.96032053,-20.5145797,-42.89666059,-28.2267738,-26.69346782,-24.99918523,-12.15052988,-12.80505275,-44.53925703,-61.81460344,-7.266552151,-11.53868024,-16.07737354,-8.567441277,-12.89819041,-19.00303609,-10.60084395,-10.78627298,-19.9731654,-28.66212626,-14.71696215,-15.19455583,-13.43280607,-11.44958636,-12.70991582
1475,-7.2504797,-9.167454778,-7.25047971,-11.96125847,-14.21422303,-27.48414423,-18.25108349,-19.33025993,-39.29046842,-21.49164578,-18.47803262,-20.03348686,-41.89143578,-27.51860503,-26.04696854,-24.36173072,-11.76322152,-12.45147717,-43.45424044,-60.34033068,-7.052431656,-11.2506507,-15.69553168,-8.345607642,-12.59872557,-18.59628295,-10.29159311,-10.4921455,-19.49958982,-28.01933373,-14.37439699,-14.74998784,-13.02945011,-11.11829351,-12.41960523
1500,-7.0788565,-8.931640076,-7.078856471,-11.61189916,-13.82432646,-26.80340585,-17.82467367,-18.87927007,-38.45778296,-20.95595024,-18.01252846,-19.56872387,-40.92197017,-26.83587298,-25.4234322,-23.74655555,-11.38951332,-12.10991707,-42.40743887,-58.91831872,-6.845967929,-10.97236729,-15.32752644,-8.131742973,-12.30944074,-18.20440167,-9.99364735,-10.20848342,-19.04293369,-27.39947635,-14.04401985,-14.32189549,-12.64079549,-10.79890114,-12.13935988
1525,-6.9121791,-8.703179749,-6.912179087,-11.27513175,-13.44784314,-26.14755642,-17.41335772,-18.44519131,-37.65485097,-20.43885585,-17.56295373,-19.11949677,-39.98638261,-26.17723878,-24.82167709,-23.15256493,-11.02877152,-11.77985247,-41.39697633,-57.54600034,-6.646723794,-10.7033245,-14.9725578,-7.925355974,-12.0297704,-17.8264632,-9.706367503,-9.934722974,-18.60231932,-26.80134296,-13.72521815,-13.90941139,-12.26610273,-10.49084258,-11.86873935
1550,-6.7502704,-8.481750049,-6.750270348,-10.95030147,-13.08411902,-25.515296,-17.01635539,-18.0270713,-36.88013721,-19.93940683,-17.12851099,-18.68506167,-39.08292249,-25.54145633,-24.24060126,-22.57866729,-10.680333,-11.46072378,-40.42096298,-56.22077164,-6.454328564,-10.44308484,-14.62995392,-7.72606203,-11.75925762,-17.46174821,-9.429195482,-9.670373815,-18.17692872,-26.22380665,-13.41741929,-13.51171106,-11.90466378,-10.1935685,-11.60730959
1575,-6.592959,-8.267045087,-6.592958985,-10.63679936,-12.7325425,-24.90541572,-16.63294181,-17.6240301,-36.13221459,-19.45671236,-16.70845515,-18.26472085,-38.20995884,-24.92736451,-23.6791759,-22.02384364,-10.34357737,-11.15200492,-39.47763549,-54.94020394,-6.268437683,-10.19123856,-14.29909078,-7.53350467,-11.49747559,-17.10959037,-9.161612678,-9.414978149,-17.76599874,-25.66581778,-13.12008746,-13.12802673,-11.55581687,-9.906563181,-11.35466007
1600,-6.4400795,-8.058775594,-6.440079509,-10.33405736,-12.39254007,-24.31678815,-16.26244069,-17.23525149,-35.40975099,-18.98994129,-16.30208923,-17.8578192,-37.36597055,-24.3338803,-23.1364395,-21.4871438,-10.01792573,-10.85320287,-38.56535093,-53.70203573,-6.0887295,-9.947400404,-13.97938607,-7.34735108,-11.24402303,-16.76936759,-8.90313562,-9.168107092,-17.36881662,-25.12639758,-12.83272074,-12.75764317,-11.21894337,-9.629342379,-11.1104027
1625,-6.291472,-7.856667777,-6.29147204,-10.04154502,-12.06357335,-23.74836065,-15.90422038,-16.85997734,-34.71150166,-18.5383173,-15.90876062,-17.46374101,-36.54953748,-23.75999239,-22.61149251,-20.96768085,-9.702837279,-10.56385515,-37.68257698,-52.50415897,-5.914903434,-9.711207832,-13.67029584,-7.167290207,-10.99852241,-16.44049852,-8.653313119,-8.929358428,-16.98471597,-24.60463243,-12.55484846,-12.39989338,-10.89346437,-9.361451023,-10.87417034
1650,-6.1469822,-7.660462286,-6.146982148,-9.758766552,-11.74513652,-23.19914946,-15.55769031,-16.49750262,-34.03630228,-18.10111454,-15.52785759,-17.08190704,-35.75933234,-23.2047555,-22.10349247,-20.46462601,-9.397806335,-10.28352748,-36.82788301,-51.34460665,-5.746678302,-9.482319336,-13.37131141,-6.993031041,-10.76061811,-16.12243932,-8.411723686,-8.698354578,-16.61307311,-24.09966865,-12.28602884,-12.05415472,-10.57883756,-9.102461014,-10.6456153
1675,-6.0064607,-7.469913251,-6.006460681,-9.485258027,-11.43675384,-22.66823424,-15.22229774,-16.14717081,-33.38306269,-17.6776537,-15.15880623,-16.71177183,-34.99411346,-22.6672852,-21.61164962,-19.97720411,-9.102359542,-10.01181166,-35.99993194,-50.22154151,-5.583790809,-9.260412924,-13.08195662,-6.824301051,-10.52997488,-15.81468072,-8.177973186,-8.474740749,-16.25330377,-23.61070776,-12.0258468,-11.71984535,-10.27455446,-8.851969259,-10.42440813
1700,-5.8697636,-7.284787412,-5.869763599,-9.220584965,-11.1379775,-22.15475318,-14.89752482,-15.80836988,-32.75076118,-17.26729837,-14.80106755,-16.35282128,-34.25271809,-22.14675317,-21.13522291,-19.5046894,-8.816053398,-9.748323664,-35.19747296,-49.13324582,-5.42599417,-9.045184743,-12.80178532,-6.660844763,-10.30627641,-15.5167454,-7.951692706,-8.258183247,-15.90486008,-23.13700223,-11.77391198,-11.39642105,-9.980137828,-8.60959587,-10.21023636
1725,-5.7367518,-7.1048633,-5.736751814,-8.964340063,-10.84838559,-21.65789851,-14.58288591,-15.48052855,-32.1384393,-16.8694518,-14.45413492,-16.00457043,-33.53405637,-21.64238291,-20.67351631,-19.04640172,-8.53847197,-9.492701849,-34.41933483,-48.07811205,-5.273056857,-8.83634781,-12.53037907,-6.502422474,-10.08922396,-15.22818554,-7.732536621,-8.04836794,-15.56722781,-22.67785151,-11.52985692,-11.08337231,-9.69513931,-8.37498251,-10.00280345
1750,-5.607291,-6.929930498,-5.607291017,-8.716141149,-10.56758025,-21.17691239,-14.27792517,-15.16311304,-31.54519713,-16.48355391,-14.11753169,-15.66656138,-32.83710582,-21.15344583,-20.22587552,-18.60170312,-8.269224828,-9.24460538,-33.66441981,-47.05463447,-5.12476146,-8.633630845,-12.26734505,-6.348809066,-9.878535203,-14.94858063,-7.520180824,-7.844998853,-15.23992386,-22.23259852,-11.29333546,-10.78022165,-9.419137347,-8.147790887,-9.801827786
1775,-5.4812515,-6.759788946,-5.481251514,-8.475629317,-10.29518604,-20.71108326,-13.98221431,-14.85562401,-30.97018896,-16.10907855,-13.79080902,-15.33836146,-32.16090635,-20.67925772,-19.7916849,-18.16999466,-8.007945158,-9.003712742,-32.93169814,-46.0614014,-4.980903642,-8.436777209,-12.01231416,-6.199792938,-9.673943046,-14.67753546,-7.314321121,-7.647796875,-14.92249402,-21.80062639,-11.06402116,-10.48652121,-9.151735211,-7.92770137,-9.607041683
1800,-5.3585081,-6.594248299,-5.358508063,-8.242467221,-10.03084833,-20.2597424,-13.69535056,-14.55759385,-30.41261932,-15.74553104,-13.47354391,-15.01956149,-31.50455565,-20.21917544,-19.37036473,-17.75071353,-7.75428803,-8.769720396,-32.22020298,-45.0970882,-4.841291194,-8.245543917,-11.76493928,-6.055175018,-9.475194651,-14.41467828,-7.114671767,-7.456498586,-14.61451082,-21.38135552,-10.84160597,-10.20185059,-8.892559225,-7.714411714,-9.418190581
1825,-5.2389397,-6.433127336,-5.238939703,-8.01633752,-9.774231913,-19.82226081,-13.41695488,-14.26858422,-29.87173944,-15.39244592,-13.16533739,-14.7097742,-30.86720502,-19.77259403,-18.96136863,-17.34333049,-7.507928833,-8.542341544,-31.52902583,-44.16045091,-4.705743159,-8.05970074,-11.52489372,-5.91778859,-9.282050477,-14.15965911,-6.920964122,-7.270855173,-14.31557169,-20.97424086,-10.62579894,-9.9258148,-8.641257143,-7.507635894,-9.235032208
1850,-5.1224296,-6.276253402,-5.122429593,-7.796941454,-9.525019708,-19.39804644,-13.14667021,-13.98818379,-29.34684389,-15.04938482,-12.86581288,-14.40863276,-30.24805556,-19.3389439,-18.56418125,-16.94734741,-7.268561828,-8.321304989,-30.85731232,-43.25032038,-4.574089044,-7.879029367,-11.29186973,-5.781488323,-9.094283405,-13.91214822,-6.732945431,-7.090631434,-14.02529715,-20.57876944,-10.41632505,-9.658042446,-8.397496652,-7.307103025,-9.057335838
1875,-5.0088648,-6.123461897,-5.008864842,-7.583997541,-9.282911535,-18.98654156,-12.88415996,-13.71600619,-28.83726758,-14.71593464,-12.57461459,-14.11578949,-29.64635466,-18.91768845,-18.17831613,-16.56229512,-7.035898833,-8.106354093,-30.20425839,-42.36559695,-4.446168087,-7.703322633,-11.06557718,-5.649053948,-8.911677938,-13.67183472,-6.550377702,-6.915604868,-13.74332926,-20.19445816,-10.21292415,-9.398184045,-8.160964006,-7.11255637,-8.884881589
1900,-4.8981363,-5.974595789,-4.898136343,-7.377240387,-9.047623026,-18.5872204,-12.62910659,-13.45168818,-28.34238301,-14.39170572,-12.29140622,-13.83091455,-29.06139281,-18.5083217,-17.80331376,-16.18773141,-6.809668017,-7.897245816,-29.56910678,-41.5052456,-4.321828592,-7.532383812,-10.84574236,-5.520328124,-8.734029455,-13.43842527,-6.373036686,-6.745564829,-13.46933012,-19.82085165,-10.01534998,-9.145910504,-7.931362771,-6.923752418,-8.717459774
1925,-4.7901386,-5.829505169,-4.790138612,-7.176419591,-8.818884594,-18.19958694,-12.3812103,-13.19488791,-27.86159773,-14.07633036,-12.01586959,-13.55369486,-28.4925007,-18.11036628,-17.43873975,-15.82323915,-6.58961279,-7.693749825,-28.9511438,-40.66829145,-4.200927319,-7.366025951,-10.63210689,-5.395162295,-8.561143526,-13.2116429,-6.200710939,-6.580311755,-13.20298055,-19.45752046,-9.82336922,-8.90091171,-7.708412666,-6.740460041,-8.554870286
1950,-4.6847696,-5.688046821,-4.684769615,-6.981298746,-8.596440495,-17.82317299,-12.14018786,-12.9452834,-27.394352,-13.76946126,-11.7477035,-13.28383298,-27.93904646,-17.72337149,-17.08418318,-15.46842468,-6.375490792,-7.495647677,-28.34969643,-39.85381577,-4.083328921,-7.204071261,-10.42442664,-5.273416102,-8.392835265,-12.9912259,-6.033200962,-6.419656449,-12.94397883,-19.10405927,-9.636760709,-8.66289525,-7.491848507,-6.562459701,-8.396922028
1975,-4.5819306,-5.550083833,-4.581930606,-6.791654518,-8.380047953,-17.45753628,-11.90577151,-12.70257109,-26.94011664,-13.47077024,-11.48662262,-13.02104618,-27.40043328,-17.34691155,-16.73925512,-15.1229162,-6.167072961,-7.302732068,-27.76412962,-39.0609522,-3.968905429,-7.046350544,-10.22247084,-5.154956842,-8.228928747,-12.77692687,-5.870318414,-6.263419419,-12.69203957,-18.76008532,-9.455314627,-8.431585239,-7.281419223,-6.389542726,-8.243432369
2000,-4.481526,-5.415485219,-4.48152596,-6.607275805,-8.16947635,-17.10225886,-11.67770798,-12.46646455,-26.49839109,-13.17994701,-11.2323565,-12.7650655,-26.87609712,-16.980584,-16.40358717,-14.78636241,-5.964142678,-7.114806126,-27.19384382,-38.28888335,-3.857535778,-6.892702669,-10.02602122,-5.039658978,-8.069256444,-12.56851177,-5.711885392,-6.111430268,-12.44689268,-18.42523697,-9.278831798,-8.206721238,-7.07688696,-6.221510627,-8.094226644
2025,-4.383463,-5.284123507,-4.383463009,-6.427965022,-7.964506485,-16.75698603,-11.45575958,-12.23669331,-26.06870574,-12.8967011,-10.98010274,-12.51563387,-26.36551081,-16.62401234,-16.07683228,-14.45843532,-5.766497046,-6.931682769,-26.638281,-37.5368501,-3.749106407,-6.742973044,-9.834873269,-4.92740471,-7.913657691,-12.36576116,-5.557735832,-5.963527126,-12.20828447,-18.09917646,-9.107123022,-7.988060361,-6.878027281,-6.058173444,-7.949134575
2050,-4.2876519,-5.155882842,-4.28765187,-6.253528953,-7.764929874,-16.42125985,-11.239695,-12.01300173,-25.65060335,-12.62074819,-10.73869806,-12.27250955,-25.86815687,-16.27682782,-15.75865509,-14.13881219,-5.573937727,-6.753184102,-26.09688884,-36.80409808,-3.643506633,-6.597017376,-9.648827074,-4.818079346,-7.761982416,-12.16846097,-5.407706463,-5.819556129,-11.97596831,-17.78157184,-8.940008462,-7.775363719,-6.684624177,-5.899353372,-7.808002478
2075,-4.1940053,-5.03064568,-4.194005287,-6.083791093,-7.570548108,-16.09477278,-11.02930145,-11.795148,-25.24366355,-12.35182867,-10.50337887,-12.03545891,-25.3835647,-15.93869417,-15.44874383,-13.82720043,-5.386283277,-6.579140866,-25.56917077,-36.08995305,-3.540634787,-6.454694742,-9.467699655,-4.71157741,-7.614084204,-11.9764148,-5.261649244,-5.679370928,-11.7497168,-17.47212183,-8.777317073,-7.568415076,-6.496475861,-5.74487772,-7.670673348
2100,-4.1024385,-4.908301377,-4.102438458,-5.918582158,-7.381172256,-15.77718869,-10.82437508,-11.58290323,-24.84748362,-12.08969339,-10.27392565,-11.80426016,-24.91128239,-15.60928866,-15.14680047,-13.52331881,-5.203359648,-6.409391916,-25.05464876,-35.39376521,-3.440393426,-6.315871637,-9.291315465,-4.607797845,-7.469824313,-11.78943436,-5.119421968,-5.542832244,-11.5293122,-17.17053697,-8.618886078,-7.367006758,-6.313389668,-5.594582846,-7.536999776
2125,-4.0128689,-4.78874364,-4.012868874,-5.757741799,-7.196622311,-15.46818942,-10.62472263,-11.37605059,-24.46168179,-11.8341063,-10.05012977,-11.5787016,-24.45088196,-15.28830564,-14.85254196,-13.22690111,-5.025001894,-6.243783744,-24.55287074,-34.71492056,-3.342690161,-6.180420456,-9.119508089,-4.506644825,-7.329070157,-11.60734118,-4.980890055,-5.409807445,-11.31454793,-16.87654326,-8.464560472,-7.170942357,-6.135182586,-5.448312543,-7.406840167
2150,-3.9252162,-4.671870254,-3.925216148,-5.601118102,-7.016726665,-15.16747377,-10.43016077,-11.17438452,-24.08589597,-11.58484367,-9.831792936,-11.35858101,-24.00195809,-14.97545554,-14.56569947,-12.93769526,-4.851053658,-6.082170033,-24.06340921,-34.052839,-3.247437363,-6.048219145,-8.952119736,-4.408027455,-7.19169493,-11.42996597,-4.845926132,-5.280170157,-11.10522795,-16.58988129,-8.314192571,-6.980036095,-5.961680697,-5.305917594,-7.280058367
2175,-3.8394019,-4.557582826,-3.839401854,-5.448567112,-6.841321637,-14.87475649,-10.24051558,-10.97770999,-23.71978273,-11.34169344,-9.618726518,-11.14370511,-23.56412684,-14.67046398,-14.28601751,-12.65546256,-4.681366699,-5.924411243,-23.58585989,-33.40697245,-3.154551906,-5.919150871,-8.789000757,-4.311859494,-7.057577268,-11.25714822,-4.714409629,-5.153799901,-10.90116622,-16.3103054,-8.167641582,-6.794112236,-5.792718658,-5.167255355,-7.156523317
2200,-3.7553494,-4.445786546,-3.755349358,-5.299952414,-6.670251015,-14.58976741,-10.05562202,-10.78584186,-23.36301623,-11.10445461,-9.410751054,-10.93388902,-23.13702452,-14.37307098,-14.01325323,-12.379977,-4.515800455,-5.770374218,-23.11984049,-32.77680322,-3.063954919,-5.793103705,-8.630009211,-4.218059106,-6.92660092,-11.08873562,-4.586226423,-5.030581757,-10.70218611,-16.037583,-8.02477321,-6.613004547,-5.628139229,-5.03218936,-7.036108709
2225,-3.6729837,-4.336389944,-3.672983652,-5.15513768,-6.503365642,-14.31225063,-9.875323454,-10.59860423,-23.01528733,-10.87293662,-9.207695731,-10.72895576,-22.72030665,-14.08303018,-13.74717576,-12.1110246,-4.354221642,-5.619931836,-22.66498964,-32.16184247,-2.975571565,-5.669970333,-8.475010462,-4.12654862,-6.798654443,-10.92458373,-4.461268506,-4.910406047,-10.50811992,-15.77149386,-7.885459293,-6.43655581,-5.467792821,-4.900588954,-6.918692675
2250,-3.5922312,-4.229304675,-3.592231188,-5.01401557,-6.340523023,-14.04196379,-9.699471245,-10.41582989,-22.67630271,-10.64695887,-9.009397913,-10.52873581,-22.31364701,-13.80010821,-13.48756551,-11.84840279,-4.196503889,-5.472962661,-22.22096586,-31.56162885,-2.889330832,-5.549647777,-8.323876811,-4.037254322,-6.673630918,-10.76455549,-4.339433678,-4.793168042,-10.31880842,-15.51182951,-7.749577449,-6.26461737,-5.31153709,-4.772328947,-6.804157471
2275,-3.5130197,-4.1244453,-3.513019714,-4.876461969,-6.18158696,-13.77867734,-9.527924322,-10.23735975,-22.34578406,-10.4263502,-8.815702713,-10.33306668,-21.91673675,-13.52408399,-13.23421368,-11.59191991,-4.042527395,-5.329350637,-21.78744662,-30.97572726,-2.805165348,-5.432037135,-8.176487154,-3.950106255,-6.551427677,-10.60852092,-4.220625272,-4.678767687,-10.13410041,-15.2583927,-7.617010766,-6.097048718,-5.159236558,-4.647289286,-6.692389187
2300,-3.4352781,-4.021729079,-3.435278106,-4.742366908,-6.02642721,-13.52217399,-9.360548826,-10.0630424,-22.02346742,-10.21094847,-8.626462583,-10.14179248,-21.52928358,-13.2547482,-12.98692163,-11.34139469,-3.892178621,-5.188984791,-21.36412753,-30.40372766,-2.723011198,-5.317043336,-8.032726671,-3.865038032,-6.431946043,-10.45635676,-4.104751898,-4.567109347,-9.953852351,-15.01099684,-7.487647492,-5.933717123,-5.010762254,-4.525354753,-6.583277459
2325,-3.3589362,-3.92107578,-3.3589362,-4.611626288,-5.874919164,-13.27224806,-9.197217768,-9.892733611,-21.70910242,-10.00060015,-8.441536947,-9.954763561,-21.15101105,-12.99190273,-12.74550043,-11.09665579,-3.745350006,-5.051758959,-20.95072155,-29.84524407,-2.642807773,-5.204574902,-7.892486542,-3.781986679,-6.315091095,-10.30794616,-3.991727208,-4.458101564,-9.777928008,-14.76946557,-7.361380764,-5.774497277,-4.865991391,-4.406414667,-6.476715199
2350,-3.2839246,-3.822407479,-3.283924631,-4.484141625,-5.726943549,-13.02870501,-9.037810723,-9.726295917,-21.40245175,-9.795159923,-8.260791851,-9.771836124,-20.78165788,-12.73536021,-12.50977041,-10.85754141,-3.601939702,-4.917571528,-20.54695831,-29.29991362,-2.564497614,-5.094543732,-7.75566368,-3.700892469,-6.200771432,-10.16317837,-3.881469686,-4.351656836,-9.606198088,-14.5336323,-7.238108336,-5.61927099,-4.724807063,-4.290362616,-6.372598329
2375,-3.2101747,-3.725648384,-3.210174664,-4.359819811,-5.582386146,-12.79136095,-8.882213536,-9.563598227,-21.10329053,-9.594490387,-8.08409964,-9.592871908,-20.42097732,-12.48494356,-12.2795607,-10.62389887,-3.461851335,-4.786325197,-20.15258346,-28.76739573,-2.488026282,-4.986864889,-7.622160495,-3.621698791,-6.088898961,-10.02194853,-3.773902456,-4.247691403,-9.438539959,-14.30333982,-7.117732341,-5.467926897,-4.587097959,-4.177096196,-6.270825525
2400,-3.137618,-3.630724655,-3.137618025,-4.238572902,-5.441137527,-12.5600422,-8.730318064,-9.404515454,-20.81140582,-9.398461701,-7.911338658,-9.417737849,-20.06873662,-12.24048555,-12.05470882,-10.39558432,-3.324993786,-4.657926749,-19.76735815,-28.24737128,-2.413342231,-4.881456403,-7.491884669,-3.544352012,-5.979388684,-9.884157394,-3.6689531,-4.146125055,-9.27483736,-14.07843997,-7.000159057,-5.320360203,-4.452758105,-4.066516767,-6.171297975
2425,-3.0661867,-3.53756423,-3.066186741,-4.120317911,-5.303092808,-12.33458489,-8.582021934,-9.248928168,-20.52659615,-9.206951317,-7.742392975,-9.246305786,-19.7247165,-12.00182849,-11.83506039,-10.17246238,-3.191280989,-4.532286842,-19.39105843,-27.73954201,-2.340396691,-4.77823908,-7.364748958,-3.468801362,-5.872158509,-9.749711125,-3.566553499,-4.046880943,-9.114980144,-13.85879328,-6.88529869,-5.17647244,-4.321686621,-3.958529218,-6.073919134
2450,-2.995813,-3.446096662,-2.99581297,-4.004976636,-5.16815142,-12.11483459,-8.43722832,-9.096722277,-20.24867103,-9.019843724,-7.577152123,-9.078452163,-19.38871068,-11.76882387,-11.62046871,-9.954405863,-3.06063175,-4.409319808,-19.02347486,-27.24362984,-2.269143568,-4.677136323,-7.240671005,-3.394998826,-5.767129059,-9.618521082,-3.466639694,-3.949885409,-8.95886404,-13.6442687,-6.773065177,-5.036171261,-4.193787494,-3.853041748,-5.978594499
2475,-2.9264288,-3.356252957,-2.926428837,-3.892475492,-5.036216884,-11.90064603,-8.295845739,-8.947788733,-19.97745063,-8.8370302,-7.41551086,-8.914057759,-19.06052549,-11.54133203,-11.41079448,-9.741295564,-2.932969576,-4.288943468,-18.66441208,-26.75937636,-2.199539347,-4.578073959,-7.119573174,-3.322899037,-5.664223494,-9.49050364,-3.369151743,-3.85506782,-8.806390433,-13.43474333,-6.663375988,-4.899370239,-4.068969372,-3.749965655,-5.885231375
2500,-2.8579663,-3.267965418,-2.857966264,-3.78274536,-4.907196615,-11.69188272,-8.157787871,-8.802023248,-19.71276535,-8.658408605,-7.257368948,-8.753007431,-18.73997945,-11.31922189,-11.20590553,-9.533019973,-2.808222526,-4.171078956,-18.31368843,-26.28654234,-2.131543001,-4.480980076,-7.001382398,-3.252459193,-5.563367344,-9.36558003,-3.274033613,-3.762360419,-8.657466165,-13.23010214,-6.556151955,-4.765988698,-3.947145368,-3.649215138,-5.793738667
2525,-2.7903568,-3.181167491,-2.790356809,-3.675721453,-4.781001722,-11.48841677,-8.022973384,-8.659326035,-19.45445549,-8.483883185,-7.102630941,-8.595189863,-18.42690295,-11.10237072,-11.00567651,-9.329475098,-2.686323069,-4.055650555,-17.9711356,-25.82490731,-2.065115914,-4.385784867,-6.886030036,-3.183638968,-5.464488344,-9.243676173,-3.181233068,-3.671698178,-8.512003353,-13.03023781,-6.451317096,-4.635951554,-3.828232881,-3.550707106,-5.704026657
2550,-2.7235315,-3.095793619,-2.723531499,-3.571343194,-4.657546829,-11.29012858,-7.891325782,-8.519601567,-19.20237098,-8.313364392,-6.951205999,-8.44049733,-18.12113796,-10.89066392,-10.80998869,-9.130564273,-2.567207963,-3.942585539,-17.6365984,-25.37426918,-2.000221808,-4.292420479,-6.773451752,-3.116400434,-5.367516282,-9.124722553,-3.090701573,-3.583018666,-8.369919218,-12.8350505,-6.348798465,-4.509189178,-3.712153432,-3.454360997,-5.616006802
2575,-2.6574207,-3.011779097,-2.657420658,-3.469554105,-4.536749908,-11.09690666,-7.762773265,-8.382758344,-18.95637106,-8.146768728,-6.80300771,-8.288825482,-17.82253771,-10.68399475,-10.6187297,-8.936197996,-2.450818139,-3.831814032,-17.30993445,-24.93444391,-1.936826677,-4.200820869,-6.6635874,-3.050708,-5.272382849,-9.008654082,-3.002394211,-3.49626192,-8.231135934,-12.64444771,-6.248525996,-4.385637269,-3.598832506,-3.360098604,-5.529591528
2600,-2.5919538,-2.929059931,-2.59195375,-3.370301707,-4.41853211,-10.90864739,-7.6372486,-8.248708687,-18.71632407,-7.984018603,-6.657953917,-8.140073122,-17.53096648,-10.48226423,-10.43179334,-8.746293779,-2.337098601,-3.723268864,-16.99101398,-24.50526529,-1.874898726,-4.110921669,-6.55638092,-2.986528341,-5.179021497,-8.89540999,-2.916269609,-3.411370322,-8.095580488,-12.45834406,-6.150432371,-4.265236747,-3.488199411,-3.267843912,-5.444694032
2625,-2.5270592,-2.847572702,-2.527059207,-3.273537431,-4.30281762,-10.72525491,-7.514689009,-8.11736853,-18.48210717,-7.825042207,-6.515966575,-7.994142009,-17.24629937,-10.28538092,-10.24907938,-8.560776024,-2.225998333,-3.616885449,-16.67971968,-24.08658464,-1.814408317,-4.02266005,-6.451780251,-2.923830343,-5.087367303,-8.78493372,-2.832289867,-3.328288492,-7.963184553,-12.27666124,-6.054452877,-4.147933654,-3.380187146,-3.177522937,-5.361228092
2650,-2.4626643,-2.76725443,-2.462664264,-3.179216541,-4.189533512,-10.54664092,-7.39503606,-7.988657241,-18.2536062,-7.669773399,-6.376971599,-7.850936664,-16.96842211,-10.09326081,-10.07049339,-8.379575911,-2.117470221,-3.512601654,-16.37594646,-23.67827068,-1.755327922,-3.935974599,-6.349737243,-2.862585056,-4.997356838,-8.677172839,-2.750420506,-3.246963178,-7.833884377,-12.09932782,-5.960525292,-4.033679074,-3.274732278,-3.089063578,-5.279107869
2675,-2.3986948,-2.688042443,-2.398694793,-3.087298062,-4.07860961,-10.37272456,-7.278235578,-7.862497437,-18.03071542,-7.518151605,-6.240898741,-7.71036418,-16.69723089,-9.905827178,-9.89594656,-8.2026313,-2.011470977,-3.410357691,-16.07960142,-23.28020937,-1.697632079,-3.850805194,-6.25020759,-2.802765641,-4.908928043,-8.57207895,-2.670630414,-3.167343157,-7.707620671,-11.92627919,-5.868589763,-3.922429058,-3.171774828,-3.002395468,-5.198247729
2700,-2.3350751,-2.609874249,-2.335075138,-2.99774472,-3.969978367,-10.20343227,-7.164237561,-7.738814828,-17.81333741,-7.370121734,-6.107681462,-7.57233405,-16.43263224,-9.723010474,-9.725355586,-8.029886657,-1.907961078,-3.310096004,-15.79060364,-22.89230378,-1.641297351,-3.767092889,-6.153150764,-2.744347337,-4.822020103,-8.469607625,-2.592891805,-3.089379137,-7.584338525,-11.75745747,-5.778588692,-3.814144568,-3.071258171,-2.917449837,-5.118562055
2725,-2.271728,-2.532687409,-2.27172795,-2.91052289,-3.863574738,-10.03869772,-7.052996101,-7.617538054,-17.60138288,-7.225634102,-5.97725682,-7.436757995,-16.17454287,-9.54474824,-9.558642501,-7.861292979,-1.806904711,-3.211761168,-15.5088842,-22.514474,-1.586302294,-3.684779799,-6.058529961,-2.687307416,-4.736573337,-8.369718336,-2.517180185,-3.01302367,-7.463987318,-11.59281139,-5.690466638,-3.70879142,-2.973128932,-2.834159377,-5.039965068
2750,-2.208574,-2.456419412,-2.208574015,-2.825602546,-3.759336068,-9.878461706,-6.944469326,-7.498598545,-17.39477057,-7.084644366,-5.849565366,-7.303549799,-15.92288961,-9.370985017,-9.395734569,-7.696807742,-1.708269723,-3.115299787,-15.23438605,-22.14665715,-1.532627426,-3.603808989,-5.966312052,-2.631625159,-4.652529079,-8.272374401,-2.443474319,-2.93823107,-7.346520646,-11.43229632,-5.604170212,-3.60634025,-2.877336904,-2.752458115,-4.962370654
2775,-2.1455321,-2.381007558,-2.145532096,-2.742957228,-3.657201988,-9.722672069,-6.838619336,-7.38193038,-17.1934271,-6.947113471,-5.724551051,-7.172625159,-15.6776093,-9.201672289,-9.23656417,-7.536394861,-1.612027584,-3.020660411,-14.96706399,-21.78880731,-1.480255202,-3.524124371,-5.876467539,-2.577281821,-4.569829573,-8.177542932,-2.371756213,-2.864957326,-7.231896257,-11.27587412,-5.519647987,-3.506766476,-2.783834965,-2.672281285,-4.885692186
2800,-2.0825188,-2.306388832,-2.08251876,-2.662564006,-3.557114304,-9.57128365,-6.735412158,-7.267470161,-16.99728692,-6.813007607,-5.602161131,-7.043901527,-15.43864874,-9.036768417,-9.081068696,-7.380024656,-1.518153351,-2.927793438,-14.70688469,-21.44089554,-1.429169987,-3.445670602,-5.788970528,-2.524260609,-4.488417867,-8.085194796,-2.302011095,-2.79316003,-7.120075992,-11.12351317,-5.436850408,-3.410050281,-2.692579,-2.593565214,-4.809842355
2825,-2.0194482,-2.23249979,-2.019448218,-2.584403454,-3.459016909,-9.424258232,-6.634817698,-7.155156889,-16.80629218,-6.682298172,-5.482346089,-6.917297974,-15.20596464,-8.876238605,-8.929190465,-7.227673832,-1.426625637,-2.836651042,-14.45382663,-21.10290993,-1.379358043,-3.368392982,-5.703798693,-2.472546664,-4.408237712,-7.995304581,-2.234227402,-2.722798309,-7.011025734,-10.97518834,-5.355729708,-3.316176592,-2.603527834,-2.516247201,-4.734733002
2850,-1.9562322,-2.159276443,-1.956232154,-2.508459633,-3.362855688,-9.281564505,-6.53680971,-7.044931849,-16.62039269,-6.554961745,-5.365059558,-6.792735044,-14.97952357,-8.720054862,-8.78087663,-7.079325467,-1.337426597,-2.747187085,-14.20788016,-20.77485567,-1.330807509,-3.29223736,-5.620933261,-2.422127038,-4.329233461,-7.90785056,-2.168396773,-2.653832749,-6.904715366,-10.83088094,-5.27623983,-3.225135075,-2.516643172,-2.44026541,-4.660274952
2875,-1.8927796,-2.086654143,-1.892779561,-2.434720074,-3.268578427,-9.143178043,-6.441365762,-6.936738505,-16.43954584,-6.430980067,-5.250258252,-6.670134624,-14.75930198,-8.568195987,-8.636079115,-6.934969011,-1.250541903,-2.659357052,-13.96904755,-20.45675508,-1.283508387,-3.21715004,-5.540358991,-2.372990684,-4.251349975,-7.822814677,-2.10451405,-2.586225338,-6.801118732,-10.69057875,-5.19833635,-3.136920136,-2.431889537,-2.365558759,-4.58637785
2900,-1.8289966,-2.01456747,-1.828996576,-2.363175768,-3.176134739,-9.009081286,-6.348467216,-6.830522397,-16.26371657,-6.310340031,-5.137901905,-6.549419817,-14.54528617,-8.420647549,-8.49475454,-6.794600293,-1.165960739,-2.573117975,-13.73734298,-20.14864779,-1.237452535,-3.143077691,-5.462064161,-2.325128442,-4.174532532,-7.740182522,-2.042577277,-2.519939399,-6.700213612,-10.554276,-5.121976407,-3.051530921,-2.349234218,-2.292066818,-4.512949997
2925,-1.7647863,-1.942950118,-1.76478631,-2.293821161,-3.085475979,-8.879263535,-6.258099206,-6.72623104,-16.09287731,-6.193033675,-5.027953207,-6.430514813,-14.3374723,-8.277401892,-8.356864171,-6.658221536,-1.083675792,-2.488428367,-13.51279266,-19.8505908,-1.192633658,-3.069967261,-5.386040567,-2.27853303,-4.098726735,-7.659943323,-1.982587708,-2.454939539,-6.601981689,-10.42197337,-5.047118635,-2.968971333,-2.268647227,-2.219729707,-4.439898193
2950,-1.7000487,-1.871734793,-1.700048688,-2.226654158,-2.99655517,-8.753720953,-6.170250625,-6.623813841,-15.92700799,-6.079058184,-4.920377759,-6.31334477,-14.13586644,-8.138458136,-8.222373862,-6.525841378,-1.00368325,-2.405248162,-13.29543488,-19.56265866,-1.149047303,-2.997765885,-5.312283517,-2.233199041,-4.023878421,-7.582089936,-1.924549817,-2.391191587,-6.506408537,-10.29367807,-4.973723099,-2.889250047,-2.190101252,-2.148487998,-4.36712758
2975,-1.6346803,-1.800853095,-1.634680277,-2.16167612,-2.909326938,-8.63245658,-6.084914121,-6.523222008,-15.766096,-5.968415902,-4.815144017,-6.197835703,-13.94048455,-8.003822194,-8.091254019,-6.397474907,-0.925982806,-2.32353865,-13.08532014,-19.28494362,-1.106690856,-2.926420812,-5.240791834,-2.189122932,-3.949933584,-7.506618845,-1.868471312,-2.328662546,-6.413483604,-10.16940379,-4.901751233,-2.812380535,-2.113571622,-2.07828262,-4.294541482
3000,-1.5685741,-1.73023542,-1.568574124,-2.098891877,-2.823747439,-8.515480347,-6.002086087,-6.424408469,-15.61013618,-5.861114341,-4.712223255,-6.083914362,-13.75135257,-7.873506793,-7.963479555,-6.273143691,-0.850577662,-2.243262427,-12.88251118,-19.01755582,-1.065563542,-2.855879311,-5.171567863,-2.146303033,-3.876838283,-7.433530159,-1.814363154,-2.267320544,-6.323200203,-10.04917079,-4.831165785,-2.738381091,-2.039036267,-2.009054768,-4.222041252


==> data/bse_logP_LAMOR.csv <==
T(K),dIW,O(g),O2(g),Mg(g),MgO(g),Mg2(g),Ca(g),CaO(g),Ca2(g),Al(g),AlO(g),AlO2(g),Al2(g),Al2O(g),Al2O2(g),Si(g),SiO(g),SiO2(g),Si2(g),Si2O2(g),Si3(g),Na(g),NaO(g),Na2(g),Na2O(g),K(g),KO(g),KO2(g),K2(g),K2O(g),Fe(g),FeO(g)
500,-20.51582209,-33.19460437,-20.51582209,-59.12010667,-62.18521378,-120.4371946,-74.45350361,-72.72435413,-150.6787767,-91.03088012,-76.46451777,-74.12453745,-169.5271393,-117.5718127,-105.5701723,-103.9453096,-59.9079102,-51.35534378,-178.3268057,-108.8383775,-247.2139647,-34.07338585,-45.49326183,-64.70612796,-60.45394469,-36.52664836,-44.94364943,-53.49256745,-71.439187,-65.7930813,-50.58256402,-45.87499769
525,-19.93113234,-31.65564514,-19.93113234,-55.43511195,-58.64113729,-113.1135529,-70.11016193,-68.75611922,-142.0514645,-85.67791046,-72.12882747,-70.26641373,-159.6563562,-110.5899943,-99.53841993,-97.82042441,-56.23024223,-48.48975998,-167.7571811,-102.2776203,-232.5093115,-31.98832533,-43.12925431,-60.89650696,-57.21574265,-34.34435588,-42.61475943,-51.14496462,-67.33080556,-62.31782443,-47.41854841,-43.24348597
550,-19.36470643,-30.2386641,-19.36470643,-52.11118995,-55.42706031,-106.508869,-66.18865234,-65.1582681,-134.2629304,-80.84320799,-68.20183236,-66.75563096,-150.7461134,-104.2889441,-94.08338858,-92.28900122,-52.90649561,-45.88647333,-158.2219634,-96.35179853,-219.251748,-30.1057147,-40.97562463,-57.45936229,-54.28023483,-32.37483336,-40.49447212,-48.99022926,-63.62486197,-59.16996097,-44.56632273,-40.85838163
575,-18.8160058,-28.92869006,-18.8160058,-49.09980812,-52.49943078,-100.5264418,-62.63242183,-61.88187573,-127.2006759,-76.45745717,-64.62940367,-63.54691081,-142.667688,-98.57724364,-89.12812242,-87.27170857,-49.88949135,-43.51118011,-149.5823596,-90.97607707,-207.2467358,-28.39838616,-39.00508538,-54.34457356,-51.60732712,-30.58944511,-38.55561559,-47.00415902,-60.26710528,-56.30593532,-41.9838613,-38.68709361
600,-18.284504,-27.71320785,-18.28450429,-46.36061214,-49.82200637,-95.08586944,-59.39444378,-58.88623361,-120.7711563,-72.46298614,-61.3664876,-60.60254292,-135.313993,-93.37886272,-84.60860728,-82.70251964,-47.13995814,-41.33529982,-141.7228755,-86.07984873,-196.332408,-26.84375155,-37.19491045,-51.51047751,-49.16367297,-28.96439324,-36.77557334,-45.16657362,-57.21245653,-53.68954315,-39.63622577,-36.70250745
625,-17.769688,-26.58166835,-17.76968803,-43.85978257,-47.36438607,-90.11977327,-56.43530331,-56.13719824,-114.8959718,-68.81143208,-58.37528546,-57.89086753,-128.5952388,-88.63007059,-80.47117255,-78.52604876,-44.6249494,-39.33483027,-134.5466506,-81.6038859,-186.3730276,-25.42288156,-35.52601906,-48.92216682,-46.92131524,-27.47974324,-35.13536754,-43.46050598,-54.42316079,-51.29044872,-37.49414066,-34.88188425
650,-17.271055,-25.52511143,-17.27105521,-41.56877182,-45.10088153,-85.57128118,-53.72172583,-53.60592204,-109.5089394,-65.46194598,-55.62385459,-55.38510883,-122.4355964,-84.27706168,-76.67049388,-74.69550258,-42.31662563,-37.48946684,-127.9718698,-77.49814935,-177.2539544,-24.11979808,-33.98227181,-46.55018293,-44.85664291,-26.11867559,-33.6189549,-41.87158092,-51.86736771,-49.08304636,-35.53289867,-33.20601451
675,-16.788116,-24.53587279,-16.78811594,-39.46332263,-43.00964016,-81.3920711,-51.2254336,-51.26786731,-104.5538176,-62.37979692,-53.08502061,-53.06246816,-116.7706036,-80.27410984,-73.16804084,-71.17108655,-40.19130732,-35.78191749,-121.9289726,-73.72008413,-168.8777319,-22.92092445,-32.54992372,-44.3695004,-42.94958069,-24.86690438,-32.21267974,-40.3875328,-49.51802904,-47.04557659,-33.73150993,-31.65856086
700,-16.320392,-23.60735352,-16.32039212,-37.52269743,-41.0719567,-77.54083528,-48.9222482,-49.10203237,-99.98252078,-59.5352758,-50.7355232,-50.90341187,-111.5451277,-76.58211892,-69.93085799,-67.91875291,-38.22873085,-34.1973645,-116.3584603,-70.23328054,-161.1610117,-21.81465383,-31.21719492,-42.35872984,-41.18295313,-23.71222117,-30.90484492,-38.99782701,-47.35203373,-45.15943286,-32.07203415,-30.2255421
725,-15.867417,-22.73383737,-15.8674172,-35.72906781,-39.2717277,-73.98206332,-46.79137924,-47.0903383,-95.75370399,-56.90282631,-48.55533888,-48.89110675,-106.7117507,-73.16747392,-66.93059875,-64.90920777,-36.41145835,-32.72303763,-111.2091566,-67.00641225,-154.0321148,-20.7910073,-29.97393041,-40.49948635,-39.54198095,-22.64413373,-29.68537196,-37.69336031,-45.34952292,-43.40861267,-30.5390514,-28.89492444
750,-15.428736,-21.9103445,-15.42873608,-34.06702633,-37.59501553,-70.68506942,-44.81485596,-45.21713895,-91.83163176,-54.46034987,-46.52713958,-47.01096876,-102.2294774,-70.00112242,-64.14275309,-62.11711675,-34.72440565,-31.34787261,-106.4368172,-64.01238682,-147.4290807,-19.84136057,-28.81132819,-38.77588485,-38.01387862,-21.65357737,-28.54552959,-36.46622138,-43.49334266,-41.77927923,-29.11923912,-27.6562949
775,-15.003905,-21.1325136,-15.0039049,-32.52319333,-36.02969713,-67.62320851,-42.97706918,-43.46882613,-88.18526686,-52.18864542,-44.63585615,-45.25029915,-98.06269483,-67.05783426,-61.54602503,-59.52046452,-33.15446154,-30.06223577,-102.0030074,-61.22766072,-141.2980942,-18.95822378,-27.72172018,-37.17413354,-36.58753027,-20.73268253,-27.47771502,-35.30949808,-41.76860329,-40.2594086,-27.80103123,-26.50059814
800,-14.592491,-20.39650597,-14.59249092,-31.0858976,-34.56517876,-64.77323998,-41.26439948,-41.83350918,-84.78753052,-50.07095441,-42.86832391,-43.59798911,-94.18032622,-64.31560039,-59.1218273,-57.10003433,-31.69017853,-28.8577003,-97.87419082,-58.63168276,-135.5922075,-18.13506284,-26.69839436,-35.68220387,-35.25322667,-19.87458612,-26.4752766,-34.21712099,-40.16232179,-38.8385034,-26.57434148,-25.41992288
825,-14.194072,-19.69892718,-14.19407229,-29.74491536,-33.19216297,-62.11480752,-39.66491332,-40.300753,-81.61469769,-48.09258861,-41.21299274,-42.0442781,-90.55513993,-61.75514129,-56.85386809,-54.83898236,-30.32151979,-27.7268632,-94.02098399,-56.20643887,-130.2702943,-17.36615331,-25.73544943,-34.28956089,-34.00245033,-19.07327742,-25.53236875,-33.18373563,-38.66312973,-37.50735907,-25.43033725,-24.40732736
850,-13.808238,-19.03676241,-13.80823795,-28.49125558,-31.90245673,-59.63001105,-38.1681129,-38.86136261,-78.6458995,-46.24062384,-39.65968857,-40.58055504,-87.16318011,-59.35950238,-54.72781098,-52.72248711,-29.03965085,-26.66319453,-90.41754231,-53.93607718,-125.296189,-16.64646024,-24.82767516,-32.98694136,-32.82769873,-18.3234713,-24.64383278,-32.2045973,-37.26103295,-36.25787161,-24.36125346,-23.45669572
875,-13.434587,-18.40732291,-13.43458742,-27.3169821,-30.68881269,-57.30305247,-36.76472921,-37.50720475,-75.86271139,-44.50364626,-38.19941567,-39.19919359,-83.98329539,-57.11371908,-52.7309934,-50.73745898,-27.83676698,-25.66091258,-87.04105144,-51.80659745,-120.6379735,-15.97153869,-23.97045339,-31.76617011,-31.72233804,-17.62050335,-23.8050982,-31.27548415,-35.94721279,-35.0828786,-23.36023848,-22.56261911
900,-13.072731,-17.80820141,-13.07273065,-26.21506569,-29.54479696,-55.11994058,-35.44654966,-36.23105936,-73.24881016,-42.87154101,-36.82419218,-37.89341505,-80.99674621,-55.0045378,-50.85219211,-48.87229828,-26.70594933,-24.71487974,-83.87130351,-49.80559233,-116.2673831,-15.33745089,-23.15967555,-30.6200072,-30.68048141,-16.9602426,-23.0121006,-30.39262475,-34.71386068,-33.97602688,-22.42122588,-21.72029681
925,-12.722288,-17.23723467,-12.72228785,-25.17926008,-28.46467842,-53.06824418,-34.20627382,-35.02649535,-70.78968698,-41.3353153,-35.52691219,-36.65717344,-78.18687611,-53.0201823,-49.08142693,-47.11669255,-25.64104455,-23.82051537,-80.89034221,-47.92203061,-112.1593081,-14.74069697,-22.39167368,-29.54201996,-29.69688704,-16.33901843,-22.26121288,-29.55263751,-33.55403969,-32.93166192,-21.53882704,-20.92545332
950,-12.382889,-16.69247199,-12.38288933,-24.20399771,-27.44333564,-51.13688429,-33.03739202,-33.88776592,-68.47240584,-39.88694938,-34.3012298,-35.48505883,-75.53883494,-51.15015721,-47.40979552,-45.46144587,-24.63656328,-22.9737224,-78.08216387,-46.1460747,-108.2913756,-14.17815661,-21.66316228,-28.52647539,-28.76687252,-15.75355921,-21.54918752,-28.75247968,-32.46156821,-31.94473477,-20.70824086,-20.17426877
975,-12.054175,-16.17214851,-12.05417533,-23.28430166,-26.47617815,-49.31595849,-31.93408278,-32.80972028,-66.28539946,-38.51927066,-33.14146103,-34.37221557,-73.03934486,-49.38508173,-45.82933372,-43.89833448,-23.6875944,-22.17082519,-75.43246466,-44.4689263,-104.6435942,-13.64703977,-20.97118927,-27.5682492,-27.88624243,-15.20094034,-20.87310764,-27.98940432,-31.43092151,-31.01072347,-19.92517734,-19.46331998
1000,-11.735796,-15.67466254,-11.73579585,-22.41571072,-25.55907958,-47.59659177,-30.89112565,-31.78772847,-64.2182959,-37.22584661,-32.04250041,-33.31427286,-70.67650158,-47.7165485,-44.33289691,-42.41998411,-22.78973208,-21.4085168,-72.92842581,-42.8826952,-101.1980534,-13.1448448,-20.31309423,-26.66274855,-27.05122683,-14.6785402,-20.23034558,-27.26092366,-30.45714832,-30.12556635,-19.18579278,-18.78953046
1025,-11.42741,-15.19855617,-11.42741049,-21.59421563,-24.68832066,-45.97080935,-29.90382692,-30.81761742,-62.26177073,-36.00089351,-30.99974994,-32.30728541,-68.43960471,-46.13700316,-42.91405882,-41.01976528,-21.93901361,-20.68381391,-70.55853022,-41.38028737,-97.93866603,-12.6693228,-19.68647286,-25.80584627,-26.25842886,-14.18400261,-19.61852748,-26.56477794,-29.53579968,-29.28560516,-18.48663447,-18.15012779
1050,-11.128688,-14.74249865,-11.12868828,-20.81620439,-23.86054033,-44.43142772,-28.96795599,-29.89561607,-60.40742043,-34.83919819,-30.00905814,-31.3476827,-66.31901247,-44.63964118,-41.56702484,-39.69170355,-21.13186603,-19.99401821,-68.31240542,-39.95530901,-94.85094837,-12.21844703,-19.08914646,-24.99382439,-25.50477985,-13.71520465,-19.03550303,-25.89890864,-28.66286797,-28.48753643,-17.82459331,-17.54260706
1075,-10.839308,-14.30527207,-10.83930752,-20.0784153,-23.07269384,-42.97196102,-28.07969065,-29.01830827,-58.64765355,-33.73605081,-29.06666768,-30.43222527,-64.30601681,-43.21831922,-40.28655753,-38.4304024,-20.3650603,-19.33668321,-66.18068847,-38.60198407,-91.92183055,-11.79038664,-18.51913575,-24.22332578,-24.78750079,-13.27022904,-18.4793194,-25.26143552,-27.83473464,-27.72836966,-17.19686317,-16.96469952
1100,-10.558956,-13.88575898,-10.55895559,-19.3778964,-22.32201646,-41.58654029,-27.23556995,-28.18259209,-56.97559687,-32.68718677,-28.16917018,-29.55796704,-62.39273554,-41.86747857,-39.06791231,-37.23097657,-19.63567172,-18.70958553,-64.15490931,-37.31508306,-89.13949309,-11.38348404,-17.97463825,-23.49131225,-24.10406899,-12.8473403,-17.94819882,-24.65063677,-27.04812504,-27.00539128,-16.60090571,-16.41434547
1125,-10.287329,-13.48293167,-10.28732884,-18.71197041,-21.60599212,-40.26984349,-26.43245326,-27.38564462,-55.38501409,-31.68873646,-27.313467,-28.72222261,-60.57201898,-40.58207893,-37.90678177,-36.0889944,-18.94104561,-18.1107001,-62.22738978,-36.08986132,-86.49322526,-10.99623524,-17.45400869,-22.79502849,-23.45218935,-12.44496415,-17.44051907,-24.06493183,-26.30006938,-26.31613346,-16.03442002,-15.88967083
1150,-10.024132,-13.0958428,-10.02413235,-18.07820423,-20.92232618,-39.01703478,-25.66748486,-26.62489138,-53.87023523,-30.73718156,-26.49673527,-27.9225389,-58.83736885,-39.35754079,-36.79924729,-35.00042761,-18.27876752,-17.53817848,-60.3911558,-34.92200547,-83.97330199,-10.62727284,-16.95574196,-22.13197054,-22.82976932,-12.06166959,-16.95479663,-23.50286643,-25.58786883,-25.658347,-15.49531624,-15.38896677
1175,-9.7690798,-12.72361726,-9.769079818,-17.47438239,-20.26892166,-37.82371161,-24.938063,-25.89797964,-52.4260951,-29.82931698,-25.71639816,-27.15667034,-57.18286754,-38.18969531,-35.74173692,-33.96160765,-17.64663723,-16.99033008,-58.63986083,-33.8075866,-81.57087662,-10.27535119,-16.47845828,-21.4998585,-22.23489707,-11.69615329,-16.48967192,-22.96309958,-24.90906594,-25.02997776,-14.9816925,-14.91067192
1200,-9.5218934,-12.36544499,-9.521893387,-16.89848381,-19.64385845,-36.68585842,-24.24181284,-25.20275512,-51.04787958,-28.96221755,-24.97009899,-26.42255725,-55.60311626,-37.07474044,-34.73098846,-32.9691874,-17.04264604,-16.46560565,-56.967719,-32.74301947,-79.27788703,-9.939333408,-16.02089021,-20.89661255,-21.6658225,-11.347226,-16.04389645,-22.44439218,-24.26141892,-24.42914607,-14.49181488,-14.45335693
1225,-9.2823035,-12.02057472,-9.282303452,-16.34866152,-19.04537514,-35.59980615,-23.57656281,-24.53724158,-49.73127843,-28.13320882,-24.25567844,-25.71830681,-54.09318092,-36.0092025,-33.76401721,-32.02010765,-16.46495684,-15.96258281,-55.36944636,-31.72502661,-77.08697345,-9.618180004,-15.58187128,-20.32033204,-21.12094051,-11.01380056,-15.61632151,-21.94559693,-23.64287894,-23.85412861,-14.02409974,-14.01571079
1250,-9.0500485,-11.6883084,-9.050048519,-15.82322472,-18.47185295,-34.56219657,-22.94032375,-23.89962279,-48.47234394,-27.33984143,-23.57115457,-25.04217635,-52.6485444,-34.98990238,-32.83808751,-31.11156766,-15.91188657,-15.47995335,-53.84020935,-30.75060688,-74.99140611,-9.310938902,-15.16032595,-19.76927704,-20.59877631,-10.69488142,-15.20588824,-21.46564964,-23.05157033,-23.30334258,-13.57709827,-13.59652892
1275,-8.824875,-11.36799633,-8.824875029,-15.32062307,-17.9218017,-33.5699509,-22.33127062,-23.28822677,-47.26745436,-26.57986847,-22.91470518,-24.39255862,-51.26506464,-34.01392575,-31.95068775,-30.24099912,-15.3818908,-15.01651198,-52.3755793,-29.81700764,-72.98502153,-9.01673663,-14.75526075,-19.24185213,-20.09797254,-10.38955546,-14.81161885,-21.00356133,-22.48577306,-22.77533171,-13.14948287,-13.19470258
1300,-8.6065372,-11.05903278,-8.606537195,-14.83943274,-17.39384725,-32.62024208,-21.74772623,-22.7015117,-46.11328173,-25.8512255,-22.28465218,-23.76796872,-49.93893745,-33.07859677,-31.09950819,-29.40604318,-14.87355003,-14.57114642,-50.97149224,-28.92170022,-71.06216617,-8.734770543,-14.36575652,-18.73659206,-19.61727776,-10.09698373,-14.43260894,-20.55841144,-21.94390732,-22.26875391,-12.74003505,-12.80920961
1325,-8.3947968,-10.76085214,-8.394796833,-14.37834411,-16.88672047,-31.71047023,-21.18814691,-22.13805361,-45.00676327,-25.1520128,-21.67944783,-23.16703253,-48.66666372,-32.18145479,-30.28242143,-28.60453011,-14.38555764,-14.14282858,-49.62421333,-28.06235816,-69.2176466,-8.464301935,-13.99096143,-18.25214906,-19.15553639,-9.816394283,-14.06802057,-20.12934165,-21.42451981,-21.78237031,-12.34763481,-12.43910614
1350,-8.1894232,-10.47292549,-8.189423199,-13.93615082,-16.39924745,-30.83824081,-20.65110982,-21.59653527,-43.94507606,-24.48047975,-21.09766243,-22.58847646,-47.44502021,-31.32023367,-29.49746495,-27.83446126,-13.91670911,-13.73060677,-48.33030521,-27.23683791,-67.44668516,-8.204649934,-13.63008483,-17.78728159,-18.71167971,-9.54707577,-13.71707618,-19.71555047,-20.92627163,-21.31503557,-11.97125115,-12.08351926
1375,-7.9901928,-10.19475751,-7.990192823,-13.51174006,-15.93034073,-30.0013453,-20.13530152,-21.07573646,-42.92561451,-23.83501074,-20.53797341,-22.03111828,-46.2710336,-30.49284338,-28.74282566,-27.09399291,-13.46589249,-13.3335987,-47.08659995,-26.44316169,-65.74488063,-7.955186062,-13.28239178,-17.3408443,-18.28471782,-9.288371704,-13.3790532,-19.31628837,-20.44792748,-20.86568924,-11.60993367,-11.74164052
1400,-7.7968893,-9.925883741,-7.79688934,-13.1040839,-15.4789915,-29.19774386,-19.63950798,-20.57452519,-41.94597023,-23.21411275,-19.99915559,-21.49385894,-45.14195737,-29.69735358,-28.0168261,-26.38142201,-13.03207985,-12.95098529,-45.89017395,-25.67950209,-64.10817309,-7.71532939,-12.94719813,-16.91177916,-17.87373256,-9.039675405,-13.05327914,-18.93085344,-19.98834606,-20.43334806,-11.26280506,-11.41272008
1425,-7.6093033,-9.665868078,-7.609303325,-12.71223152,-15.04426265,-28.42554997,-19.16260547,-20.09184987,-41.00391411,-22.61640423,-19.48007249,-20.97567523,-44.0552511,-28.93197904,-27.31791206,-25.69517332,-12.61431967,-12.58200509,-44.73832557,-24.94416845,-62.53281258,-7.484542213,-12.62386615,-16.49910744,-17.4778711,-8.800425449,-12.73912727,-18.55858753,-19.54647147,-20.01709906,-10.9290544,-11.09606153
1450,-7.4272321,-9.414300576,-7.427232129,-12.33530232,-14.6252825,-27.68301655,-18.70355252,-19.62673231,-40.09738028,-22.04060509,-18.97966846,-20.47561329,-43.00856202,-28.19506645,-26.6446416,-25.03378798,-12.21173005,-12.22594929,-43.6285551,-24.23559459,-61.01533104,-7.262326178,-12.31180058,-16.1019226,-17.09634023,-8.57010162,-12.43601278,-18.19887267,-19.12132558,-19.61609342,-10.60793118,-10.79101722
1475,-7.2504797,-9.170795428,-7.25047971,-11.97247968,-14.22123924,-26.96852367,-18.26138271,-19.17826145,-39.22445164,-21.48552779,-18.49696178,-19.99278263,-41.9997084,-27.48508274,-25.99567509,-24.39591319,-11.82349255,-11.88215728,-42.55854678,-23.55232783,-59.55251717,-7.048218814,-12.01044509,-15.7193839,-16.72840126,-8.348221265,-12.1433892,-17.85112799,-18.71200107,-19.22954093,-10.29873992,-10.49698409
1500,-7.0788565,-8.934989148,-7.078856471,-11.62298677,-13.83135716,-26.28053005,-17.8351608,-18.74555038,-38.38327237,-20.95006926,-18.0310383,-19.52635089,-41.02666466,-26.8006045,-25.36976636,-23.78033033,-11.44888401,-11.55004988,-41.52622732,-22.89309374,-58.14150577,-6.841771755,-11.71926047,-15.35067336,-16.37332806,-8.134298717,-11.86070801,-17.51476955,-18.3175807,-18.85663041,-10.00081671,-10.21338123
1525,-6.9121791,-8.706538925,-6.912179087,-11.28608252,-13.45489322,-25.6175652,-17.42397902,-18.32773336,-37.57204045,-20.43320377,-17.58104578,-19.07553903,-40.08754796,-26.14030846,-24.76575464,-23.18594453,-11.08726955,-11.22912365,-40.52974721,-22.25678307,-56.77975113,-6.642548992,-11.4377228,-14.99499268,-16.03040507,-7.92784446,-11.58741788,-17.18920982,-17.93713594,-18.49652943,-9.713525899,-9.939647579
1550,-6.7502704,-8.485121134,-6.750270348,-10.96111371,-13.09118948,-24.97833353,-17.02706486,-17.92407427,-36.78922337,-19.93397629,-17.1461888,-18.63961701,-39.18060615,-25.50296299,-24.18255736,-22.61166407,-10.73798498,-10.91883452,-39.5672414,-21.64221756,-55.46466949,-6.450180889,-11.16537737,-14.65167171,-15.6990366,-7.728475572,-11.32307521,-16.87396849,-17.56994811,-18.14860645,-9.436312762,-9.675295383
1575,-6.592959,-8.270429969,-6.592958985,-10.64747277,-12.73963133,-24.36163001,-16.64370021,-17.53388637,-36.03339638,-19.45149674,-16.72572414,-18.21789985,-38.30420687,-24.88742035,-23.61916364,-22.05646984,-10.40040894,-10.61867092,-38.6369699,-21.04829502,-54.19385099,-6.264323823,-10.90179829,-14.32008807,-15.37866729,-7.535837178,-11.06726561,-16.56859415,-17.21535162,-17.81227489,-9.168661884,-9.419869374
1600,-6.4400795,-8.062176208,-6.440079509,-10.34459296,-12.39964292,-23.76633056,-16.27321466,-17.15652616,-35.30322924,-18.98493458,-16.31895656,-17.80974415,-37.4568277,-24.29260971,-23.07462835,-21.51941148,-10.07396158,-10.32815353,-37.73731174,-20.47398748,-52.96505175,-6.084656965,-10.64658517,-13.99966105,-15.06877676,-7.349597972,-10.81959954,-16.27266007,-16.87272517,-17.48698516,-8.910092821,-9.1729431
1625,-6.291472,-7.860086075,-6.29147204,-10.05194505,-12.07068423,-23.1913854,-15.91498171,-16.79139003,-34.59747858,-18.53351404,-15.92523509,-17.41454478,-36.63704723,-23.71753086,-22.54806683,-20.99960185,-9.758101244,-10.04683266,-36.86675522,-19.91833514,-51.7761802,-5.910880438,-10.39936124,-13.68984825,-14.76887686,-7.169448314,-10.5797104,-15.98576246,-16.54148823,-17.17222178,-8.66015725,-8.934116684
1650,-6.1469822,-7.663900206,-6.146982148,-9.76903433,-11.75224824,-22.63581316,-15.5684153,-16.43791123,-33.91498106,-18.09650978,-15.54394951,-17.03173203,-35.84353701,-23.16124847,-22.03864996,-20.49621196,-9.452321382,-9.774286083,-36.02388909,-19.38044096,-50.62528477,-5.742713658,-10.15977157,-13.39014249,-14.47850922,-6.995098515,-10.34725284,-15.70751891,-16.22109777,-16.86750079,-8.418436387,-8.703014791
1675,-6.0064607,-7.473372694,-6.006460681,-9.495397876,-11.44385853,-22.09869539,-15.2329666,-16.09555709,-33.25464698,-17.67324288,-15.17452726,-16.66076888,-35.07505422,-22.62288691,-21.54559984,-20.00846634,-9.156147833,-9.51011693,-35.20739453,-18.85946565,-49.51054265,-5.579893814,-9.927481507,-13.10006907,-14.19724297,-6.826277273,-10.12190125,-15.43756697,-15.91104531,-16.57236734,-8.184538646,-8.479284779
1700,-5.8697636,-7.288270214,-5.869763599,-9.230602101,-11.14506691,-21.57917166,-14.90812119,-15.76382648,-32.61545465,-17.2630773,-14.8164306,-16.30114858,-34.33043501,-22.10162554,-21.06818572,-19.53563895,-8.869136307,-9.253951809,-34.41603791,-18.35462322,-48.43024963,-5.422174501,-9.702175236,-12.81918322,-13.92467272,-6.662730254,-9.903348337,-15.17556285,-15.61085426,-16.28639353,-7.958097508,-8.262595008
1725,-5.7367518,-7.108371214,-5.736751814,-8.974240495,-10.85545146,-21.0764351,-14.59339642,-15.4422475,-31.99644515,-16.86541657,-14.46915403,-15.95239242,-33.60858844,-21.59669439,-20.6057204,-19.0770493,-8.590870105,-9.005439107,-33.64866414,-17.86517689,-47.38281088,-5.269324468,-9.483554435,-12.54706783,-13.66041669,-6.504218802,-9.691303829,-14.92118014,-15.32007748,-16.00917646,-7.738769593,-8.052633304
1750,-5.607291,-6.933465174,-5.607291017,-8.725931583,-10.57461453,-20.5897283,-14.28833904,-15.1303754,-31.39671763,-16.47970085,-14.13222187,-15.6140477,-32.90849098,-21.10737031,-20.15755687,-18.63205905,-8.320958049,-8.764247414,-32.90419073,-17.39043534,-46.36673254,-5.121126477,-9.271337068,-12.28333135,-13.40411497,-6.350518762,-9.485493296,-14.67410878,-15.03829507,-15.7403364,-7.526232898,-7.849105555
1775,-5.4812515,-6.763351917,-5.481251514,-8.485317058,-10.30218109,-20.11833963,-13.99252303,-14.82779061,-30.81542495,-16.10540418,-13.80518617,-15.28568587,-32.22918149,-20.63297336,-19.7230853,-18.20006888,-8.05903259,-8.530064095,-32.18160225,-16.92974937,-45.38061408,-4.977376267,-9.065256268,-12.0276059,-13.15542801,-6.201419408,-9.285657071,-14.43405396,-14.76511232,-15.47951513,-7.320185195,-7.65173442
1800,-5.3585081,-6.597840964,-5.358508063,-8.252060081,-10.03779709,-19.66159978,-13.70554759,-14.53409703,-30.25176976,-15.742032,-13.48762468,-14.96690076,-31.56975663,-20.17286361,-19.30173027,-17.78051557,-7.804748079,-8.302593977,-31.47994537,-16.48250874,-44.42314136,-4.837881608,-8.865059316,-11.77954552,-12.91403515,-6.056722464,-9.091549248,-14.20073518,-14.50015793,-15.22637446,-7.120342567,-7.460258158
1825,-5.2389397,-6.436750949,-5.238939703,-8.025843726,-9.781128038,-19.21887876,-13.42703538,-14.24892033,-29.7050009,-15.38911893,-13.17913905,-14.65730707,-30.92936669,-19.72643813,-18.89294821,-17.37286942,-7.557779194,-8.081558144,-30.79832435,-16.04813943,-43.49308023,-4.702461429,-8.67050669,-11.53882458,-12.67963333,-5.916241204,-8.902936768,-13.97388538,-14.24308224,-14.9805948,-6.92643808,-7.274429542
1850,-5.1224296,-6.279909066,-5.122429593,-7.806369561,-9.531857647,-18.78958299,-13.15663082,-13.97190654,-29.17441011,-15.04622666,-12.8793532,-14.35653885,-30.30721177,-19.29312832,-18.49622508,-16.97663185,-7.3178195,-7.866692834,-30.13589682,-15.62610098,-42.58927081,-4.570945034,-8.481371202,-11.30513634,-12.45193586,-5.779799643,-8.719598568,-13.7532501,-13.99355576,-14.74187391,-6.738220558,-7.094014867
1875,-5.0088648,-6.12715055,-5.008864842,-7.593356349,-9.289686614,-18.37315275,-12.89399859,-13.70272063,-28.65932899,-14.71294208,-12.58791177,-14.06424824,-29.70253825,-18.87239741,-18.11107428,-16.59133321,-7.084580125,-7.657748422,-29.49187006,-15.21588419,-41.71062216,-4.443171369,-8.297437188,-11.07819164,-12.23067134,-5.647231777,-8.541324805,-13.53858669,-13.75126772,-14.50992573,-6.555453475,-6.918793044
1900,-4.8981363,-5.978318203,-4.898136343,-7.386538857,-9.054331485,-17.96905979,-12.63882222,-13.44104527,-28.15912624,-14.38887554,-12.30447873,-13.78010415,-29.11463566,-18.46373821,-17.73703464,-16.21653078,-6.85778856,-7.454488482,-28.86549749,-14.81700894,-40.85610748,-4.318988364,-8.11849977,-10.85771766,-12.01558263,-5.518380906,-8.367916128,-13.32966364,-13.5159248,-14.28447931,-6.377913934,-6.748554755
1925,-4.7901386,-5.833261942,-4.790138612,-7.185666767,-8.825523618,-17.57680518,-12.39080285,-13.18657967,-27.67320515,-14.07365926,-12.02873609,-13.50379118,-28.5428337,-18.06667102,-17.37366869,-15.85180697,-6.637187546,-7.256688931,-28.25607553,-14.42902222,-40.02475966,-4.198252324,-7.944364165,-10.64345679,-11.80642591,-5.393098997,-8.199183011,-13.12625985,-13.28724992,-14.06527778,-6.205391739,-6.583101681
1950,-4.6847696,-5.691838379,-4.684769615,-6.99050368,-8.603008216,-17.19591733,-12.14965804,-12.93903851,-27.20100124,-13.76694589,-11.76038272,-13.23500853,-27.98649956,-17.68074174,-17.02056095,-15.49676757,-6.422534066,-7.06413723,-27.6629407,-14.05149632,-39.21566733,-4.080827366,-7.774845049,-10.43516568,-11.60296981,-5.271246113,-8.034945134,-12.92816406,-13.0649812,-13.85207746,-6.037688534,-6.42224579
1975,-4.5819306,-5.553910426,-4.581930606,-6.800826195,-8.386543447,-16.82595011,-11.91512069,-12.69815092,-26.74198016,-13.46840714,-11.49913327,-12.97346904,-27.4450355,-17.30552012,-16.67731646,-15.15104032,-6.213598413,-6.87663165,-27.08546696,-13.68402716,-38.42797108,-3.966584912,-7.609765963,-10.23261424,-11.40499462,-5.152689876,-7.875030804,-12.7351742,-12.84887091,-13.64464703,-5.87461703,-6.265808677
2000,-4.481526,-5.419346921,-4.48152596,-6.616423074,-8.175899615,-16.46648126,-11.68693807,-12.46365961,-26.2956357,-13.1777326,-11.24471715,-12.71889826,-26.91787656,-16.94059814,-16.34355937,-14.81427339,-6.010163335,-6.693980598,-26.52306328,-13.32623281,-37.66086016,-3.855403215,-7.448958762,-10.03558479,-11.21229155,-5.037304989,-7.719276419,-12.54709688,-12.6386846,-13.44276669,-5.716000286,-6.113620959
2025,-4.383463,-5.288022282,-4.383463009,-6.437094468,-7.970858407,-16.11711076,-11.46487089,-12.23532,-25.86148799,-12.89462861,-10.99687763,-12.47103362,-26.40448851,-16.58558859,-16.01893166,-14.48613418,-5.812023251,-6.51600198,-25.97517147,-12.97775203,-36.91356939,-3.747166928,-7.292263107,-9.843871315,-11.02466202,-4.924972778,-7.567525971,-12.36374687,-12.43420022,-13.24622751,-5.561671047,-5.965521704
2050,-4.2876519,-5.159816172,-4.28765187,-6.262651206,-7.77121219,-15.77745951,-11.2486925,-12.01289945,-25.43908185,-12.6188172,-10.75537095,-12.22962366,-25.90436594,-16.24012368,-15.70309195,-14.16630809,-5.618983534,-6.342522632,-25.44126406,-12.63824305,-36.1853763,-3.641766708,-7.139525979,-9.657278686,-10.84191707,-4.81558079,-7.419630578,-12.18494654,-12.23520739,-13.05483071,-5.41147115,-5.821357918
2075,-4.1940053,-5.034613187,-4.194005287,-6.09291415,-7.576763354,-15.44716795,-11.03818808,-11.79617651,-25.02798527,-12.35003513,-10.51996555,-11.99442726,-25.41703053,-15.90385382,-15.39571441,-13.85449745,-5.430859845,-6.173377769,-24.92084254,-12.30738238,-35.47559861,-3.539098847,-6.990601241,-9.475622032,-10.66387675,-4.709022407,-7.275448055,-12.01052549,-12.04150667,-12.86838704,-5.265250967,-5.680984055
2100,-4.1024385,-4.912302562,-4.102438458,-5.927713591,-7.387323715,-15.12589493,-10.83315398,-11.58494025,-24.62778801,-12.0880331,-10.29044135,-11.765213,-24.94202945,-15.57644646,-15.09648777,-13.55042051,-5.24747753,-6.008410493,-24.41343557,-11.98486371,-34.78359183,-3.439064939,-6.845349213,-9.298726114,-10.49036956,-4.605196505,-7.134842499,-11.84032002,-11.85290889,-12.68671625,-5.122868899,-5.544261573
2125,-4.0128689,-4.792777886,-4.012868874,-5.766888705,-7.202713944,-14.81331659,-10.63339702,-11.37898967,-24.23810026,-11.83257486,-10.06658905,-11.54175849,-24.47893388,-15.2575851,-14.80511438,-13.25381054,-5.068671056,-5.847471324,-23.91859748,-11.67039693,-34.10874712,-3.341571567,-6.70363629,-9.126424763,-10.32123199,-4.504007127,-6.997683917,-11.67417277,-11.66923457,-12.50964647,-4.984190913,-5.411058513
2150,-3.9252162,-4.675936838,-3.925216148,-5.610287043,-7.022763053,-14.50912537,-10.43873394,-11.17813307,-23.85855153,-11.58343652,-9.848209538,-11.32384981,-24.0273377,-14.94696828,-14.52130935,-12.96441499,-4.894283503,-5.690417771,-23.4359068,-11.36370727,-33.45048933,-3.246530024,-6.565334569,-8.958560371,-10.15630799,-4.405363189,-6.863847864,-11.5119323,-11.49031338,-12.33701382,-4.849090115,-5.281249117
2175,-3.8394019,-4.561680927,-3.839401854,-5.457764068,-6.847307904,-14.21302905,-10.24899081,-10.98218752,-23.48878947,-11.34040585,-9.635113272,-11.11128092,-23.5868562,-14.64430871,-14.24479975,-12.68199472,-4.724166084,-5.537113929,-22.964965,-11.06453437,-32.8082752,-3.153856046,-6.430321508,-8.794983408,-9.995448574,-4.309178214,-6.733215114,-11.3534527,-11.31598361,-12.16866183,-4.717446357,-5.154713462
2200,-3.7553494,-4.449915256,-3.755349358,-5.309182732,-6.676192761,-13.92474995,-10.06400256,-10.79097839,-23.12847893,-11.10328168,-9.427119775,-10.90385317,-23.15712499,-14.34933247,-13.97532391,-12.40632329,-4.558177717,-5.387430104,-22.50539525,-10.7726316,-32.18159172,-3.063469572,-6.298479607,-8.635551992,-9.838511411,-4.215370073,-6.605671339,-11.19859325,-11.14609169,-12.00444113,-4.589145883,-5.031337128
2225,-3.6729837,-4.340548283,-3.672983652,-5.16441308,-6.509268862,-13.64402409,-9.883612477,-10.60433883,-22.777301,-10.87187334,-9.224057128,-10.70137479,-22.73779892,-14.06177827,-13.71263072,-12.13718632,-4.396184625,-5.241242464,-22.05684139,-10.48776533,-31.56995461,-2.975294524,-6.169696097,-8.480131482,-9.685360424,-4.123860761,-6.481106817,-11.04721804,-10.98049181,-11.84420893,-4.464080999,-4.911010884
2250,-3.5922312,-4.233491603,-3.592231188,-5.023331891,-6.346394032,-13.37060055,-9.707671778,-10.42210936,-22.43495215,-10.64600009,-9.025761507,-10.50366044,-22.32855117,-13.78139677,-13.45647899,-11.87438092,-4.238059966,-5.098432719,-21.61896687,-10.20971428,-30.97290701,-2.889258599,-6.043862663,-8.328594116,-9.535865454,-4.034576184,-6.359416156,-10.89919568,-10.81904546,-11.68782874,-4.342149771,-4.793630398
2275,-3.5130197,-4.128659731,-3.513019714,-4.885822348,-6.187432313,-13.10424073,-9.536039241,-10.24413745,-22.10114344,-10.42549069,-8.832076757,-10.3105308,-21.92907234,-13.50794993,-13.20663692,-11.61771509,-4.083683499,-4.958887809,-21.19145388,-9.938268928,-30.3900182,-2.805293085,-5.920875166,-8.180818665,-9.38990192,-3.947445962,-6.240498023,-10.75439897,-10.66162113,-11.53516996,-4.223255752,-4.679095962
2300,-3.4352781,-4.025969902,-3.435278106,-4.751773735,-6.032253619,-12.84471781,-9.368580814,-10.07027715,-21.77559981,-10.21018291,-8.642854,-10.12181212,-21.53906969,-13.24121047,-12.96288151,-11.36700729,-3.932941273,-4.822499627,-20.77400253,-9.673230991,-29.82088248,-2.723332688,-5.800633394,-8.036690131,-9.247350517,-3.862403248,-6.124254904,-10.61270457,-10.50809392,-11.3861076,-4.107307729,-4.567312242
2325,-3.3589362,-3.92534187,-3.3589362,-4.621081158,-5.880733421,-12.59181617,-9.205169291,-9.900388709,-21.45805942,-9.999923166,-8.457951261,-9.93733588,-21.15826633,-12.98096133,-12.72499811,-11.12208596,-3.785725346,-4.689164753,-20.3663301,-9.414412911,-29.26511817,-2.643315368,-5.68304082,-7.896099452,-9.108096924,-3.779384567,-6.010592865,-10.47399274,-10.35834527,-11.24052192,-3.994219496,-4.458188036
2350,-3.2839246,-3.82669772,-3.283924631,-4.493645289,-5.732752442,-12.34533086,-9.045683998,-9.734338272,-21.14827301,-9.794566136,-8.277233129,-9.756938426,-20.78640065,-12.72699518,-12.49277994,-10.88278909,-3.641933519,-4.558784203,-19.96817032,-9.161637411,-28.72236667,-2.565182199,-5.568004372,-7.758943248,-8.972031534,-3.698329661,-5.899421328,-10.33814703,-10.21226266,-11.0982982,-3.88390964,-4.351636053
2375,-3.2101747,-3.729961686,-3.210174664,-4.369372136,-5.588196378,-12.1050672,-8.89001051,-9.571997535,-20.84600334,-9.593974411,-8.10057044,-9.580460609,-20.42322564,-12.479114,-12.26602768,-10.6489639,-3.501469106,-4.431263198,-19.57927281,-8.914737086,-28.19229164,-2.488877233,-5.455434219,-7.62512358,-8.839049202,-3.619181349,-5.790652865,-10.20505404,-10.06973937,-10.95932643,-3.776301355,-4.247572708
2400,-3.137618,-3.635059971,-3.137618025,-4.248172827,-5.446955635,-11.87084028,-8.738040392,-9.413243471,-20.55102469,-9.398018195,-7.927839979,-9.407747484,-20.06850834,-12.23712865,-12.04454905,-10.42046641,-3.364240706,-4.306510951,-19.19940249,-8.673554019,-27.67457826,-2.414347374,-5.345243565,-7.494547729,-8.70904901,-3.541885402,-5.684202991,-10.07460311,-9.930674206,-10.82350109,-3.671322264,-4.145917922
2425,-3.0661867,-3.541920582,-3.066186741,-4.129963413,-5.308925084,-11.64247461,-8.589670956,-9.257958045,-20.26312237,-9.206575019,-7.758924214,-9.238648002,-19.72202935,-12.00085855,-11.82815849,-10.19716123,-3.230162014,-4.184440455,-18.82833908,-8.43793945,-27.16893253,-2.341542271,-5.237348454,-7.367127995,-8.581934041,-3.46639042,-5.579989981,-9.946686143,-9.794971325,-10.69072089,-3.568904263,-4.046594943
2450,-2.995813,-3.450473159,-2.99581297,-4.014664697,-5.174003825,-11.4198038,-8.444805045,-9.106027962,-19.9820923,-9.019529484,-7.59371103,-9.073014721,-19.3835824,-11.7701313,-11.61667682,-9.978921197,-3.09915163,-4.0649683,-18.46587667,-8.207753454,-26.67508069,-2.27041421,-5.131667587,-7.242781519,-8.457611178,-3.39264773,-5.477934683,-9.821197265,-9.662540011,-10.56088857,-3.46898338,-3.949530175
2475,-2.9264288,-3.360648817,-2.926428837,-3.902202065,-5.042094975,-11.20267015,-8.30335083,-8.957344422,-19.70774059,-8.836773025,-7.432093504,-8.91070354,-19.05297384,-11.54478241,-11.40993089,-9.765627181,-2.971132898,-3.948014486,-18.11182328,-7.982864669,-26.1927687,-2.200918021,-5.028122141,-7.12143011,-8.3359909,-3.320611282,-5.377960348,-9.698032655,-9.533294498,-10.43391068,-3.371499644,-3.854653013
2500,-2.8579663,-3.27237999,-2.857966264,-3.792505342,-4.913105462,-10.99092444,-8.165221624,-8.811802889,-19.43988316,-8.658203698,-7.273969679,-8.751573436,-18.73002236,-11.324655,-11.20775335,-9.557167815,-2.846033756,-3.83350226,-17.76600055,-7.763150038,-25.72176175,-2.133010994,-4.926635604,-7.003000099,-8.216987105,-3.250237564,-5.279992467,-9.577090287,-9.407153808,-10.30969738,-3.276396967,-3.761895695
2525,-2.7903568,-3.185600279,-2.790356809,-3.68550866,-4.786945832,-10.78442564,-8.030335719,-8.669302883,-19.17834548,-8.483725989,-7.119242361,-8.595486222,-18.41455861,-11.10959958,-11.00998236,-9.353439313,-2.723786596,-3.721357956,-17.42824339,-7.548494577,-25.26184386,-2.066652795,-4.827133612,-6.8874222,-8.100516935,-3.181485513,-5.183958608,-9.458269708,-9.284041599,-10.1881623,-3.183623046,-3.67119316
2550,-2.7235315,-3.100244305,-2.723531499,-3.581150335,-4.663530069,-10.58304065,-7.898616229,-8.529747772,-18.92296219,-8.313250637,-6.967818931,-8.442306315,-18.10642488,-10.89947381,-10.81646133,-9.154345279,-2.604328141,-3.611510844,-17.0983997,-7.338791176,-24.81281751,-2.001805403,-4.729543798,-6.774631384,-7.986500615,-3.114316449,-5.089788273,-9.34147182,-9.163886027,-10.0692223,-3.093129263,-3.582482913
2575,-2.6574207,-3.016247566,-2.657420658,-3.479372762,-4.542775426,-10.3866441,-7.769990951,-8.393044588,-18.67357683,-8.146694482,-6.819611168,-8.291900514,-17.80547485,-10.69414228,-10.62703874,-8.959796546,-2.487599338,-3.503892991,-16.77633015,-7.133940409,-24.37450335,-1.938433038,-4.633795642,-6.664566769,-7.874861298,-3.048693997,-4.997412746,-9.226598665,-9.046619624,-9.952797374,-3.004870605,-3.495704902
2600,-2.5919538,-2.933546294,-2.59195375,-3.380122314,-4.424602267,-10.19511816,-7.644392241,-8.259103844,-18.43004165,-7.983980319,-6.674535088,-8.144137786,-17.51157336,-10.49347639,-10.44156792,-8.769711034,-2.373545251,-3.398439129,-16.46190795,-6.933850375,-23.94673993,-1.876502104,-4.539820333,-6.557171519,-7.765524926,-2.984584033,-4.906764964,-9.11355322,-8.932179184,-9.838810442,-2.918805594,-3.410801394
2625,-2.5270592,-2.852077322,-2.527059207,-3.283349257,-4.308933912,-10.00835237,-7.521756898,-8.127839368,-18.19221733,-7.825036778,-6.532510789,-7.998889072,-17.22459614,-10.29735412,-10.25990683,-8.584013625,-2.262114975,-3.295086531,-16.15501869,-6.73843655,-23.52938348,-1.815981141,-4.447550628,-6.452392752,-7.658420088,-2.921954624,-4.817779375,-9.002239186,-8.820505665,-9.72718725,-2.834896218,-3.327716871
2650,-2.4626643,-2.771777948,-2.462664264,-3.189007675,-4.195696499,-9.826243482,-7.402026061,-7.999168144,-17.95997279,-7.66979821,-6.393462313,-7.856027086,-16.94442971,-10.10565995,-10.08191795,-8.40263605,-2.153261556,-3.193774892,-15.85556017,-6.547621664,-23.12230772,-1.756840769,-4.356920731,-6.350181463,-7.5534779,-2.860775981,-4.730391819,-8.892560797,-8.711544098,-9.617856214,-2.753107877,-3.246397919
2675,-2.3986948,-2.692585801,-2.398694793,-3.097055396,-4.084818847,-9.648695314,-7.285145117,-7.873010161,-17.73318499,-7.518204592,-6.257317518,-7.715426139,-16.67097113,-9.918284687,-9.907468044,-8.2255168,-2.046941921,-3.094446221,-15.56344229,-6.361335587,-22.72540378,-1.699053656,-4.267866159,-6.250492451,-7.450631878,-2.801020408,-4.6445394,-8.784422621,-8.605243507,-9.510748297,-2.673409337,-3.166793132
2700,-2.3350751,-2.61443872,-2.335075138,-3.00745394,-3.976232333,-9.47561865,-7.171063618,-7.749288275,-17.51173881,-7.370201439,-6.124007951,-7.576961961,-16.40412791,-9.735125403,-9.736428092,-8.052601044,-1.943116814,-2.997044733,-15.27858696,-6.179515239,-22.33858001,-1.642594471,-4.180323629,-6.153284258,-7.349817829,-2.74266227,-4.560160371,-8.677729369,-8.501556835,-9.405796886,-2.595772687,-3.088853015
2725,-2.271728,-2.537274621,-2.27172795,-2.920168461,-3.869870768,-9.306931129,-7.059735208,-7.627928071,-17.29552687,-7.225739733,-5.993468745,-7.440511531,-16.14381791,-9.556085308,-9.568673106,-7.883840566,-1.841750743,-2.901516753,-15.00092801,-6.002104505,-21.96176198,-1.587439856,-4.094230937,-6.058519111,-7.250973741,-2.685677952,-4.477194018,-8.572385709,-8.400440888,-9.302937685,-2.520173308,-3.0125299
2750,-2.208574,-2.461031376,-2.208574015,-2.835167707,-3.76567029,-9.14255716,-6.951117558,-7.508857741,-17.0844494,-7.084775859,-5.865638509,-7.305952919,-15.88996916,-9.381073691,-9.40408203,-7.71919371,-1.742811935,-2.807810622,-14.73041114,-5.829054172,-21.5948924,-1.533568396,-4.009526849,-5.966162883,-7.154039683,-2.630045826,-4.395580554,-8.468296081,-8.301856275,-9.202108599,-2.446589843,-2.937777861
2775,-2.1455321,-2.385646693,-2.145532096,-2.752423981,-3.663569251,-8.982427844,-6.845172311,-7.392007961,-16.87841417,-6.947271555,-5.740459236,-7.173165128,-15.64251989,-9.21000585,-9.242537629,-7.558625341,-1.646272295,-2.715876609,-14.46699393,-5.660321873,-21.23793116,-1.480960592,-3.926150994,-5.876185044,-7.058957709,-2.575746231,-4.31526101,-8.365364518,-8.205767361,-9.10324964,-2.375004177,-2.864552633
2800,-2.0825188,-2.311057996,-2.08251876,-2.671913109,-3.563508122,-8.826480919,-6.741865027,-7.277311783,-16.67733632,-6.813193863,-5.617876214,-7.04202795,-15.40141836,-9.042803042,-9.083926389,-7.402106814,-1.552107373,-2.625666827,-14.21064577,-5.495872048,-20.89085527,-1.429598843,-3.844043755,-5.788558637,-6.965671768,-2.52276144,-4.236177133,-8.263494469,-8.11214223,-9.006302827,-2.305401424,-2.792811539
2825,-2.0194482,-2.237202306,-2.019448218,-2.593614417,-3.465429394,-8.674660707,-6.641165148,-7.164704523,-16.48113834,-6.682515104,-5.497837947,-6.912421819,-15.16662292,-8.879392441,-8.928138429,-7.249615955,-1.460296338,-2.537135155,-13.9613479,-5.335675908,-20.553659,-1.379467423,-3.763146174,-5.703260244,-6.874127617,-2.471075649,-4.158271288,-8.16258862,-8.020952653,-8.911212098,-2.237769912,-2.722513422
2850,-1.9562322,-2.164016128,-1.956232154,-2.517510713,-3.36927749,-8.526918082,-6.54304596,-7.054123664,-16.28975,-6.555212845,-5.380296078,-6.784227676,-14.93810189,-8.719707111,-8.775067422,-7.101137053,-1.370821959,-2.450237164,-13.71909344,-5.179711421,-20.22635385,-1.33055247,-3.683399849,-5.620269971,-6.784272741,-2.420674952,-4.081486361,-8.062548727,-7.932174055,-8.817923219,-2.172101182,-2.653618571
2875,-1.8927796,-2.091435334,-1.892779561,-2.443588272,-3.274998675,-8.383210436,-6.447484561,-6.945508758,-16.10310823,-6.431269884,-5.265205323,-6.657326837,-14.71583359,-8.563685985,-8.624610523,-6.956660858,-1.283670587,-2.364930044,-13.4838874,-5.027963297,-19.90896871,-1.282841971,-3.604746844,-5.539571427,-6.696056277,-2.371547332,-4.005765664,-7.963275445,-7.845785499,-8.72638371,-2.108389983,-2.586088667
2900,-1.8289966,-2.019395053,-1.828996576,-2.371836827,-3.182540981,-8.243501672,-6.35446184,-6.838801336,-15.92115715,-6.310674241,-5.152523408,-6.531600864,-14.49980636,-8.411273858,-8.476668306,-6.81618459,-1.198832147,-2.28117254,-13.2557468,-4.880422989,-19.60154997,-1.236325755,-3.527129592,-5.46115172,-6.609428939,-2.32368265,-3.93105285,-7.86466816,-7.761769666,-8.636542762,-2.046634282,-2.519886715
2925,-1.7647863,-1.94782956,-1.76478631,-2.302249567,-3.091854127,-8.107762188,-6.263962461,-6.733944825,-15.74384798,-6.193419151,-5.04221101,-6.406931443,-14.29001852,-8.262421384,-8.331144709,-6.679711956,-1.11630013,-2.198924884,-13.03470066,-4.737088697,-19.30416159,-1.190995484,-3.45049081,-5.385001445,-6.52434295,-2.277072633,-3.857291819,-7.766624824,-7.68011285,-8.548351168,-1.986835265,-2.454976992
2950,-1.7000487,-1.876672167,-1.700048688,-2.234823135,-3.002889445,-7.975968888,-6.175974846,-6.630884459,-15.57113906,-6.079503074,-4.934231706,-6.283200263,-14.08647842,-8.11708509,-8.187946986,-6.547253173,-1.036071596,-2.118148741,-12.82079014,-4.597965388,-19.01688532,-1.146844651,-3.37477341,-5.311114691,-6.440751977,-2.231710874,-3.784426636,-7.669041793,-7.600804945,-8.461761249,-1.928997354,-2.391324992
2975,-1.6346803,-1.805855114,-1.634680277,-2.169557637,-2.915599813,-7.848105183,-6.09049117,-6.529567209,-15.40299579,-5.968929695,-4.828551929,-6.160288906,-13.8892045,-7.975227384,-8.046985665,-6.418825,-0.958147175,-2.038807146,-12.61406862,-4.463064818,-18.73982083,-1.103868578,-3.299920412,-5.239489034,-6.358611069,-2.187592823,-3.712401445,-7.571813667,-7.523839449,-8.376726793,-1.873128219,-2.328897372
3000,-1.5685741,-1.735309462,-1.568574124,-2.106456648,-2.829939587,-7.724161019,-6.007507359,-6.429941706,-15.23939067,-5.861707949,-4.725140918,-6.038078729,-13.69822529,-7.836816588,-7.908174514,-6.294450779,-0.882531075,-1.960864454,-12.41460181,-4.33240556,-18.47308592,-1.062064413,-3.225874868,-5.170125557,-6.277876597,-2.14471579,-3.641160391,-7.474833129,-7.449213465,-8.29320299,-1.819238799,-2.267661908

